Evolutionary Optimization of High-Coverage Budgeted Classifiers

Classifiers are often utilized in time-constrained settings where labels must be assigned to inputs quickly. To address these scenarios, budgeted multi-stage classifiers (MSC) process inputs through a sequence of partial feature acquisition and evaluation steps with early-exit options until a confident prediction can be made. This allows for fast evaluation that can prevent expensive, unnecessary feature acquisition in time-critical instances. However, performance of MSCs is highly sensitive to several design aspects -- making optimization of these systems an important but difficult problem. To approximate an initially intractable combinatorial problem, current approaches to MSC configuration rely on well-behaved surrogate loss functions accounting for two primary objectives (processing cost, error). These approaches have proven useful in many scenarios but are limited by analytic constraints (convexity, smoothness, etc.) and do not manage additional performance objectives. Notably, such methods do not explicitly account for an important aspect of real-time detection systems -- the ratio of "accepted" predictions satisfying some confidence criterion imposed by a risk-averse monitor. This paper proposes a problem-specific genetic algorithm, EMSCO, that incorporates a terminal reject option for indecisive predictions and treats MSC design as an evolutionary optimization problem with distinct objectives (accuracy, cost, coverage). The algorithm's design emphasizes Pareto efficiency while respecting a notion of aggregated performance via a unique scalarization. Experiments are conducted to demonstrate EMSCO's ability to find global optima in a variety of Theta(k^n) solution spaces, and multiple experiments show EMSCO is competitive with alternative budgeted approaches.

==> heart1.dat <==
x y z
0.768 0.92 0.487
0.855 0.827 0.716
0.812 0.92 0.569
0.867 0.8 0.333
0.815 0.867 0.603
0.794 0.907 0.464
0.809 0.907 0.484
0.831 0.867 0.501
0.803 0.88 0.404
0.879 0.773 0.556
0.786 0.933 0.601
0.765 0.907 0.599
0.852 0.813 0.295
0.833 0.88 0.402
0.881 0.787 0.334
0.857 0.84 0.336
0.831 0.867 0.437
0.768 0.92 0.393
0.857 0.84 0.477
0.879 0.773 0.303
0.75 0.907 0.58
0.879 0.773 0.524
0.739 0.92 0.576
0.848 0.88 0.4
0.786 0.933 0.42
0.844 0.853 0.694
0.806 0.893 0.486
0.848 0.88 0.44
0.828 0.853 0.571
0.895 0.76 0.478
0.855 0.827 0.396
0.864 0.787 0.746
0.806 0.893 0.331
0.867 0.8 0.353
0.883 0.8 0.517
0.821 0.893 0.529
0.839 0.827 0.348
0.859 0.853 0.483
0.765 0.907 0.496
0.852 0.813 0.817
0.867 0.8 0.444
0.818 0.88 0.38
0.852 0.813 0.275
0.806 0.893 0.4
0.839 0.827 0.661
0.815 0.867 0.322
0.806 0.893 0.42
0.855 0.827 0.51
0.768 0.92 0.512
0.803 0.88 0.357
0.855 0.827 0.293
0.812 0.92 0.624
0.841 0.84 0.889
0.857 0.84 0.497
0.836 0.893 0.856
0.862 0.867 0.648
0.836 0.893 0.273
0.809 0.907 0.49
0.879 0.773 0.341
0.812 0.853 0.295
0.781 0.973 0.413
0.881 0.787 0.367
0.883 0.8 0.538
0.833 0.88 0.54
0.875 0.853 0.654
0.855 0.827 0.283
0.8 0.933 0.289
0.824 0.907 0.369
0.797 0.92 0.29
0.848 0.88 0.205
0.828 0.853 0.33
0.812 0.853 0.394
0.867 0.8 0.378
0.883 0.8 0.682
0.867 0.8 0.307
0.85 0.8 0.476
0.788 0.88 0.424
0.814 0.933 0.513
0.852 0.813 0.484
0.815 0.867 0.47
0.869 0.813 0.464
0.859 0.853 0.643
0.794 0.907 0.365
0.821 0.893 0.52
0.836 0.893 0.808
0.855 0.827 0.504
0.867 0.8 0.388
0.768 0.92 0.447
0.818 0.88 0.646
0.786 0.933 0.562
0.833 0.88 0.411
0.818 0.88 0.538
0.855 0.827 0.577
0.757 0.933 0.83
0.831 0.867 0.19
0.821 0.893 0.444
0.867 0.8 0.489
0.821 0.893 0.393
0.848 0.88 0.512
0.806 0.893 0.698
0.855 0.827 0.58
0.864 0.787 0.607
0.794 0.907 0.302
0.873 0.84 0.475
0.809 0.907 0.306
0.831 0.787 0.316
0.771 0.933 0.382
0.82 0.813 0.286
0.85 0.8 0.338
0.855 0.827 0.473
0.831 0.867 0.476
0.794 0.907 0.521
0.867 0.8 0.462
0.809 0.907 0.507
0.75 0.907 0.377
0.806 0.893 0.369
0.809 0.907 0.452
0.836 0.813 0.512
0.881 0.787 0.362
0.815 0.867 0.445
0.815 0.867 0.497
0.871 0.827 0.305
0.831 0.867 0.606
0.814 0.933 0.752
0.8 0.933 0.556
0.765 0.907 0.442
0.867 0.8 0.25
0.812 0.853 0.461
0.779 0.907 0.263
0.735 0.907 0.488
0.881 0.787 0.267
0.839 0.827 0.471
0.846 0.867 0.38
0.817 0.8 0.336
0.797 0.92 0.401
0.815 0.867 0.291
0.818 0.88 0.487
0.857 0.84 0.641
0.821 0.893 0.519
0.757 0.933 0.368
0.879 0.773 0.466
0.773 0.88 0.526
0.794 0.907 0.377
0.806 0.893 0.536
0.831 0.867 0.574
0.852 0.813 0.525
0.821 0.893 0.484
0.783 0.92 0.505
0.883 0.8 0.541
0.828 0.853 0.643
0.775 0.947 0.453
0.8 0.933 0.565
0.841 0.84 0.357
0.881 0.787 0.35
0.821 0.893 0.275
0.857 0.84 0.417
0.783 0.92 0.569
0.877 0.867 0.383
0.785 0.867 0.42
0.869 0.813 0.296
0.803 0.947 0.526
0.867 0.8 0.497
0.803 0.88 0.658
0.803 0.947 0.784
0.786 0.933 0.442
0.825 0.84 0.386
0.857 0.84 0.449
0.768 0.92 0.679
0.831 0.867 0.463
0.838 0.907 0.424
0.806 0.893 0.535
0.839 0.827 0.4
0.776 0.893 0.517
0.812 0.92 0.757
0.852 0.813 0.627
0.783 0.92 0.429
0.857 0.84 0.814
0.821 0.893 0.537
0.828 0.853 0.479
0.846 0.867 0.76
0.867 0.8 0.334
0.743 0.933 0.503
0.825 0.84 0.492
0.867 0.8 0.495
0.831 0.867 0.477
0.8 0.933 0.623
0.85 0.8 0.298
0.839 0.827 0.407
0.879 0.773 0.403
0.869 0.813 0.797
0.815 0.867 0.328
0.75 0.907 0.497
0.826 0.92 0.468
0.867 0.8 0.436
0.8 0.933 0.438
0.824 0.907 0.522
0.839 0.827 0.494
0.848 0.88 0.876
0.831 0.867 0.486
0.803 0.88 0.542
0.812 0.853 0.591
0.8 0.933 0.452
0.776 0.893 0.556
0.794 0.907 0.43
0.792 0.96 0.515
0.812 0.92 0.638
0.852 0.813 0.602
0.841 0.84 0.448
0.831 0.867 0.831
0.855 0.827 0.627
0.855 0.827 0.576
0.768 0.92 0.277
0.761 0.893 0.552
0.789 0.947 0.588
0.852 0.813 0.4
0.818 0.88 0.559
0.771 0.933 0.358
0.873 0.84 0.635
0.855 0.827 0.708
0.806 0.893 0.462
0.852 0.813 0.752
0.768 0.92 0.497
0.831 0.867 0.546
0.761 0.893 0.446
0.785 0.867 0.494
0.825 0.84 0.311
0.879 0.773 0.624
0.846 0.867 0.935
0.761 0.947 0.576
0.8 0.867 0.262
0.867 0.8 0.265
0.815 0.867 0.353
0.823 0.827 0.393
0.867 0.8 0.376
0.821 0.893 0.474
0.855 0.827 0.473
0.778 0.96 0.623
0.855 0.827 0.366
0.809 0.907 0.518
0.776 0.893 0.613
0.836 0.893 0.676
0.794 0.907 0.426
0.761 0.947 0.601
0.844 0.853 0.476
0.791 0.893 0.579
0.867 0.8 0.291
0.773 0.88 0.402
0.841 0.92 0.58
0.871 0.827 0.431
0.857 0.84 0.618
0.839 0.827 0.257
0.815 0.867 0.46
0.844 0.853 0.614
0.859 0.853 0.494
0.783 0.92 0.692
0.836 0.893 0.677
0.864 0.787 0.332
0.871 0.827 0.576
0.824 0.907 0.579
0.786 0.933 0.609
0.844 0.853 0.798
0.836 0.813 0.384
0.812 0.92 0.513
0.758 0.88 0.505
0.857 0.84 0.524
0.871 0.827 0.322
0.765 0.907 0.539
0.795 0.973 0.727
0.789 0.947 1.0
0.839 0.827 0.386
0.857 0.84 0.562
0.836 0.893 0.37
0.841 0.84 0.538
0.821 0.893 0.737
0.852 0.813 0.361
0.839 0.827 0.235
0.765 0.907 0.759
0.806 0.893 0.545
0.838 0.907 0.508
0.768 0.92 0.333
0.794 0.907 0.47
0.869 0.813 0.284
0.765 0.907 0.683
0.846 0.867 0.2
0.746 0.893 0.474
0.855 0.827 0.615
0.879 0.773 0.356
0.833 0.88 0.489
0.806 0.893 0.352
0.825 0.84 0.343
0.791 0.893 0.56
0.85 0.8 0.274
0.783 0.92 0.417
0.867 0.8 0.308
0.815 0.867 0.753
0.769 0.867 0.397
0.823 0.827 0.435
0.8 0.933 0.386
0.825 0.84 0.463
0.839 0.827 0.468
0.885 0.813 0.55
0.883 0.8 0.611
0.803 0.88 0.517
0.786 0.933 0.68
0.855 0.827 0.635
0.883 0.8 0.482
0.817 0.947 0.549
0.779 0.907 0.461
0.869 0.813 0.538
0.803 0.88 0.291
0.791 0.893 0.539
0.761 0.947 0.315
0.797 0.92 0.557
0.806 0.893 0.269
0.836 0.813 0.36
0.838 0.907 0.585
0.75 0.907 0.637
0.883 0.8 0.694
0.867 0.8 0.516
0.785 0.867 0.399
0.776 0.893 0.445
0.815 0.867 0.496
0.81 0.84 0.421
0.846 0.867 0.502
0.821 0.893 0.402
0.765 0.907 0.456
0.794 0.907 0.359
0.852 0.813 0.428
0.841 0.84 0.5
0.791 0.893 0.377
0.812 0.92 0.538
0.855 0.827 0.558
0.823 0.827 0.331
0.783 0.92 0.643
0.815 0.867 0.389
0.839 0.827 0.343
0.867 0.8 0.474
0.788 0.88 0.258
0.8 0.933 0.405
0.823 0.827 0.476
0.879 0.773 0.377
0.848 0.88 0.213
0.848 0.88 0.486
0.765 0.907 0.5
0.883 0.8 0.421
0.869 0.813 0.595
0.869 0.813 0.501
0.879 0.773 0.443
0.828 0.853 0.178
0.797 0.92 0.564
0.857 0.84 0.473
0.812 0.92 0.386
0.879 0.773 0.575
0.848 0.88 0.224
0.867 0.8 0.528
0.864 0.787 0.694
0.833 0.88 0.418
0.768 0.92 0.372
0.859 0.853 0.584
0.836 0.893 0.369
0.818 0.88 0.248
0.771 0.933 0.992
0.809 0.907 0.572
0.887 0.827 0.505
0.818 0.88 0.426
0.867 0.8 0.467
0.809 0.907 0.452
0.821 0.893 0.545
0.806 0.893 0.517
0.783 0.92 0.381
0.836 0.893 0.522
0.797 0.92 0.491
0.848 0.88 0.272
0.839 0.827 0.359
0.803 0.88 0.334
0.844 0.853 0.659
0.873 0.84 0.672
0.809 0.907 0.53
0.831 0.867 0.951
0.839 0.827 0.798
0.809 0.907 0.604
0.812 0.853 0.317
0.814 0.933 0.259
0.846 0.867 0.48
0.831 0.787 0.357
0.826 0.92 0.526
0.873 0.84 0.466
0.803 0.947 0.616
0.831 0.867 0.493
0.803 0.947 0.503
0.779 0.907 0.402
0.806 0.893 0.547
0.8 0.867 0.297
0.794 0.907 0.687
0.867 0.8 0.484
0.815 0.867 0.479
0.836 0.893 0.292
0.848 0.88 0.765
0.806 0.893 0.616
0.864 0.787 0.586
0.869 0.813 0.623
0.812 0.92 0.453
0.855 0.827 0.369
0.812 0.853 0.501
0.768 0.92 0.485
0.846 0.867 0.284
0.786 0.933 0.546
0.812 0.92 0.742
0.881 0.787 0.54
0.831 0.867 0.52
0.823 0.827 0.242
0.797 0.92 0.552
0.846 0.867 0.865
0.797 0.92 0.457
0.82 0.813 0.364
0.789 0.947 0.499
0.871 0.827 0.468
0.817 0.8 0.328
0.791 0.893 0.518
0.841 0.84 0.336
0.85 0.8 0.425
0.867 0.8 0.405
0.836 0.893 0.851
0.828 0.853 0.417
0.739 0.92 0.477
0.871 0.827 0.355
0.788 0.88 0.522
0.873 0.84 0.68
0.779 0.907 0.422
0.754 0.92 0.472
0.881 0.787 0.368
0.821 0.893 0.602
0.839 0.827 0.355
0.809 0.907 0.571
0.831 0.867 0.325
0.833 0.88 0.533
0.825 0.84 0.522
0.815 0.867 0.418
0.881 0.787 0.487
0.871 0.827 0.542
0.828 0.853 0.547
0.803 0.88 0.388
0.869 0.813 0.492
0.803 0.88 0.373
0.825 0.84 0.354
0.828 0.853 0.411
0.855 0.827 0.602
0.826 0.92 0.519
0.783 0.92 0.514
0.85 0.8 0.394
0.839 0.827 0.368
0.85 0.8 0.543
0.833 0.88 0.407
0.803 0.88 0.621
0.797 0.987 0.637
0.806 0.893 0.45
0.848 0.88 0.436
0.803 0.88 0.581
0.867 0.8 0.482
0.794 0.907 0.437
0.821 0.893 0.769
0.848 0.88 0.345
0.853 0.907 0.594
0.786 0.933 0.863
0.855 0.827 0.228
0.791 0.893 0.5
0.803 0.88 0.427
0.85 0.8 0.291
0.869 0.813 0.651
0.824 0.907 0.399
0.788 0.88 0.465
0.867 0.8 0.433
0.767 0.973 0.722
0.855 0.827 0.521
0.825 0.84 0.603
0.821 0.893 0.404
0.867 0.8 0.506
0.848 0.88 0.335
0.783 0.92 0.533
0.851 0.893 0.581
0.857 0.84 0.518
0.846 0.867 0.44
0.887 0.827 0.532
0.864 0.787 0.331
0.867 0.8 0.505
0.85 0.8 0.364
0.841 0.84 0.387
0.833 0.88 0.822
0.859 0.853 0.667
0.853 0.907 0.657
0.818 0.88 0.416
0.857 0.84 0.672
0.765 0.907 0.575
0.855 0.827 0.415
0.826 0.92 0.365
0.851 0.893 0.465
0.806 0.827 0.389
0.869 0.813 0.766
0.783 0.92 0.267
0.791 0.893 0.326
0.869 0.813 0.634
0.817 0.947 0.495
0.859 0.853 0.758
0.867 0.8 0.31
0.828 0.853 0.48
0.803 0.88 0.335
0.836 0.813 0.543
0.869 0.813 0.443
0.826 0.92 0.918
0.828 0.853 0.622
0.786 0.933 0.573
0.803 0.88 0.353
0.871 0.827 0.551
0.815 0.867 0.383
0.8 0.933 0.34
0.821 0.893 0.376
0.789 0.947 0.623
0.775 0.947 0.607
0.839 0.827 0.38
0.838 0.907 0.578
0.765 0.907 0.536
0.852 0.813 0.542
0.825 0.84 0.418
0.806 0.96 0.434
0.821 0.893 0.442
0.821 0.893 0.739
0.841 0.84 0.33
0.867 0.8 0.617
0.776 0.893 0.585
0.794 0.907 0.57
0.857 0.84 0.755
0.828 0.853 0.2
0.768 0.92 0.613
0.783 0.92 0.467
0.855 0.827 0.549
0.839 0.827 0.436
0.869 0.813 0.639
0.867 0.8 0.368
0.859 0.853 0.611
0.789 0.947 0.561
0.803 0.88 0.512
0.821 0.893 0.413
0.791 0.893 0.522
0.855 0.827 0.411
0.833 0.88 0.699
0.867 0.8 0.455
0.836 0.893 0.422
0.825 0.84 0.261
0.846 0.867 0.273
0.839 0.827 0.413
0.839 0.827 0.466
0.841 0.92 0.534
0.8 0.867 0.335
0.812 0.853 0.566
0.757 0.933 0.563
0.765 0.907 0.45
0.806 0.893 0.494
0.85 0.8 0.351
0.841 0.84 0.433
0.803 0.88 0.374
0.828 0.853 0.549
0.857 0.84 0.269
0.873 0.84 0.459
0.812 0.92 0.483
0.852 0.813 0.28
0.855 0.827 0.836
0.862 0.867 0.539
0.757 0.933 0.619
0.806 0.893 0.495
0.867 0.8 0.466
0.797 0.92 0.473
0.881 0.787 0.583
0.855 0.827 0.448
0.848 0.88 0.542
0.783 0.92 0.684
0.857 0.84 0.403
0.821 0.893 0.619
0.873 0.84 0.643
0.844 0.853 0.52
0.824 0.907 0.653
0.818 0.88 0.533
0.765 0.907 0.654
0.806 0.96 0.639
0.794 0.907 0.447
0.867 0.8 0.64
0.812 0.853 0.218
0.768 0.92 0.42
0.8 0.933 0.466
0.783 0.92 0.591
0.841 0.84 0.443
0.836 0.893 0.466
0.871 0.827 0.568
0.817 0.947 0.649
0.77 0.987 0.366
0.797 0.92 0.537
0.786 0.933 0.494
0.824 0.907 0.593
0.809 0.907 0.334
0.869 0.813 0.238
0.825 0.84 0.638
0.897 0.773 0.756
0.797 0.853 0.566
0.768 0.92 0.472
0.824 0.907 0.258
0.857 0.84 0.761
0.844 0.853 0.372
0.867 0.8 0.314
0.791 0.893 0.458
0.846 0.867 0.739
0.823 0.827 0.533
0.844 0.853 0.914
0.779 0.907 0.523
0.887 0.827 0.392
0.869 0.813 0.625
0.859 0.853 0.809
0.803 0.88 0.407
0.806 0.893 0.393
0.839 0.827 0.733
0.867 0.8 0.364
0.788 0.88 0.487
0.761 0.947 0.529
0.836 0.893 0.856
0.789 0.947 0.647
0.841 0.84 0.382
0.812 0.92 0.356
0.794 0.907 0.427
0.779 0.907 0.513
0.855 0.827 0.357
0.862 0.867 0.539
0.764 0.96 0.619
0.824 0.907 0.499
0.833 0.88 0.413
0.828 0.853 0.366
0.754 0.92 0.486
0.779 0.907 0.625
0.867 0.8 0.371
0.776 0.893 0.372
0.803 0.947 0.567
0.761 0.947 0.722
0.85 0.8 0.308
0.771 0.933 0.612
0.883 0.8 0.248
0.797 0.92 0.563
0.885 0.813 0.594
0.761 0.893 0.453
0.867 0.8 0.438
0.814 0.933 0.611
0.8 0.933 0.551
0.746 0.893 0.553
0.806 0.893 0.782
0.833 0.88 0.666
0.803 0.88 0.319
0.828 0.853 0.423
0.852 0.813 0.563
0.881 0.787 0.349
0.754 0.92 0.591
0.841 0.84 0.524
0.871 0.827 0.431
0.855 0.827 0.399
0.754 0.92 0.535
0.778 0.96 0.647
0.883 0.8 0.551
0.85 0.8 0.425
0.862 0.867 0.455
0.881 0.787 0.339
0.838 0.907 0.475
0.848 0.88 0.392
0.885 0.813 0.651
0.803 0.88 0.45
0.839 0.827 0.34
0.815 0.867 0.413
0.831 0.867 0.306
0.786 0.933 0.515
0.765 0.907 0.418
0.773 0.88 0.349
0.846 0.867 0.553
0.761 0.893 0.502
0.788 0.88 0.701
0.815 0.867 0.356
0.82 0.813 0.214
0.768 0.92 0.347
0.867 0.8 0.362
0.871 0.827 0.677
0.848 0.88 0.386
0.867 0.8 0.385
0.848 0.88 0.308
0.848 0.88 0.345
0.867 0.8 0.632
0.867 0.8 0.251
0.786 0.933 0.505
0.803 0.947 0.568
0.812 0.853 0.605
0.783 0.92 0.366
0.871 0.827 0.524
0.869 0.813 0.614
0.812 0.92 0.442
0.826 0.92 0.56
0.895 0.76 0.311
0.859 0.853 0.814
0.855 0.827 0.425
0.797 0.92 0.738
0.841 0.84 0.275
0.855 0.827 0.317
0.783 0.92 0.455
0.775 0.947 0.599
0.885 0.813 0.278
0.844 0.853 0.888
0.869 0.813 0.472
0.768 0.92 0.691
0.881 0.787 0.412
0.857 0.84 0.554
0.809 0.907 0.334
0.795 0.973 0.517
0.887 0.827 0.461
0.859 0.853 0.52
0.768 0.92 0.448
0.879 0.773 0.569
0.867 0.8 0.4
0.881 0.787 0.344
0.789 0.947 0.34
0.877 0.867 0.706
0.825 0.84 0.27
0.844 0.853 0.535
0.867 0.8 0.377
0.839 0.827 0.404
0.776 0.893 0.445
0.817 0.8 0.254
0.771 0.933 0.582
0.871 0.827 0.718
0.775 0.947 0.597
0.881 0.787 0.297
0.776 0.893 0.469
0.736 0.96 0.842
0.786 0.933 0.353
0.846 0.867 0.525
0.821 0.893 0.589
0.897 0.773 0.358
0.81 0.84 0.352
0.851 0.893 0.303
0.871 0.827 0.676
0.809 0.907 0.261
0.82 0.813 0.233
0.836 0.813 0.359
0.785 0.867 0.331
0.883 0.8 0.552
0.867 0.8 0.512
0.764 0.96 0.573
0.753 0.973 0.739
0.779 0.907 0.385
0.775 0.947 0.415
0.824 0.907 0.401
0.879 0.773 0.515
0.764 0.96 0.649
0.841 0.84 0.57
0.8 0.933 0.904
0.862 0.867 0.731
0.765 0.907 0.6
0.867 0.8 0.499
0.768 0.92 0.587
0.833 0.88 0.667
0.768 0.92 0.398
0.836 0.813 0.394
0.836 0.893 0.312
0.867 0.8 0.463
0.85 0.8 0.431
0.867 0.8 0.466
0.824 0.907 0.42
0.871 0.827 0.405
0.887 0.827 0.392
0.855 0.827 0.533
0.8 0.933 0.427
0.81 0.84 0.356
0.775 0.947 0.463
0.797 0.92 0.683
0.786 0.933 0.633
0.81 0.84 0.339
0.791 0.893 0.468
0.825 0.84 0.413
0.786 0.933 0.639
0.775 0.947 0.987
0.871 0.827 0.456
0.857 0.84 0.533
0.869 0.813 0.3
0.823 0.827 0.347
0.803 0.88 0.407
0.812 0.92 0.46
0.879 0.773 0.485
0.826 0.92 0.468
0.881 0.787 0.238
0.8 0.933 0.631
0.85 0.8 0.349
0.809 0.907 0.539
0.881 0.787 0.406
0.806 0.893 0.549
0.771 0.933 0.584
0.806 0.893 0.365
0.739 0.92 0.571
0.833 0.88 0.636
0.857 0.84 0.514
0.812 0.853 0.426
0.775 0.947 0.446
0.85 0.8 0.419
0.824 0.907 0.695
0.841 0.84 0.195
0.867 0.8 0.443
0.812 0.92 0.558
0.883 0.8 0.435
0.869 0.813 0.749
0.836 0.813 0.494
0.836 0.893 0.335
0.814 0.933 0.26
0.887 0.827 0.489
0.855 0.827 0.476
0.895 0.76 0.452
0.855 0.827 0.514
0.862 0.867 0.476
0.831 0.867 0.486
0.862 0.867 0.602
0.812 0.853 0.335
0.814 0.933 0.633
0.825 0.84 0.321
0.831 0.867 0.535
0.839 0.827 0.298
0.867 0.8 0.375
0.895 0.76 0.761
0.855 0.827 0.494
0.761 0.947 0.599
0.852 0.813 0.692
0.794 0.907 0.469
0.831 0.867 0.388
0.848 0.88 0.427
0.852 0.813 0.565
0.818 0.88 0.492
0.797 0.92 0.406
0.786 0.933 0.45
0.783 0.92 0.513
0.761 0.947 0.43
0.867 0.8 0.45
0.792 0.96 0.564
0.754 0.92 0.81
0.779 0.907 0.495
0.833 0.88 0.483
0.848 0.88 0.363
0.844 0.853 0.625
0.831 0.867 0.455
0.846 0.867 0.422
0.846 0.867 0.594
0.773 0.88 0.247
0.867 0.8 0.352
0.797 0.92 0.352
0.729 0.933 0.537
0.825 0.84 0.372
0.881 0.787 0.335
0.75 0.907 0.572
0.829 0.933 0.587
0.833 0.88 0.581
0.797 0.92 0.482
0.846 0.867 0.651
0.883 0.8 0.507
0.791 0.893 0.278
0.867 0.8 0.624
0.771 0.933 0.447
0.812 0.92 0.488
0.839 0.827 0.322
0.821 0.893 0.333
0.809 0.907 0.314
0.892 0.867 0.341
0.855 0.827 0.542
0.857 0.84 0.324
0.859 0.853 0.636
0.792 0.96 0.571
0.867 0.8 0.604
0.846 0.867 0.493
0.809 0.907 0.324
0.789 0.947 0.531
0.788 0.88 0.592
0.864 0.787 0.518
0.736 0.96 0.755
0.814 0.933 0.589
0.852 0.813 0.484
0.791 0.893 0.44
0.803 0.88 0.701
0.839 0.827 0.411
0.789 0.947 0.595
0.859 0.853 0.674
0.846 0.867 0.651
0.806 0.893 0.437
0.82 0.813 0.271
0.859 0.853 0.429
0.859 0.853 0.615
0.852 0.813 0.241
0.853 0.907 0.672
0.771 0.933 0.551
0.825 0.84 0.397
0.821 0.893 0.433
0.821 0.893 0.557
0.879 0.773 0.583
0.825 0.84 0.674
0.839 0.827 0.259
0.867 0.8 0.468
0.818 0.88 0.3
0.814 0.933 0.525
0.768 0.92 0.637
0.809 0.907 0.452
0.879 0.773 0.482
0.788 0.88 0.457
0.871 0.827 0.331
0.754 0.92 0.548
0.765 0.907 0.424
0.839 0.827 0.411
0.873 0.84 0.597
0.825 0.84 0.333
0.839 0.827 0.184
0.791 0.893 0.394
0.841 0.84 0.53
0.794 0.907 0.51
0.821 0.893 0.389
0.768 0.92 0.393
0.85 0.8 0.316
0.859 0.853 0.383
0.836 0.893 0.423
0.776 0.893 0.462
0.836 0.893 0.845
0.794 0.907 0.75
0.797 0.92 0.526
0.867 0.8 0.386
0.895 0.76 0.308
0.885 0.813 0.351
0.839 0.827 0.331
0.779 0.907 0.285
0.812 0.853 0.31
0.76 1.0 0.681
0.765 0.907 0.434
0.836 0.813 0.518
0.864 0.787 0.49
0.85 0.8 0.331
0.833 0.88 0.67
0.775 0.947 0.462
0.85 0.8 0.534
0.795 0.973 0.342
0.836 0.813 0.43
0.869 0.813 0.405
0.871 0.827 0.479
0.783 0.92 0.622
0.806 0.893 0.579
0.781 0.973 0.65
0.785 0.867 0.423
0.75 0.907 0.42
0.857 0.84 0.443
0.803 0.947 0.447
0.85 0.8 0.286
0.818 0.88 0.272
0.867 0.8 0.547
0.806 0.827 0.177
0.825 0.84 0.402
0.841 0.92 0.643
0.776 0.893 0.449
0.786 0.933 0.665
0.855 0.827 0.744
0.857 0.84 0.528
0.867 0.8 0.409
0.736 0.96 0.593
0.821 0.893 0.641
0.8 0.933 0.308
0.848 0.88 0.342
0.885 0.813 0.496
0.855 0.827 0.37
0.873 0.84 0.467
0.821 0.893 0.529
0.771 0.933 0.569
0.867 0.8 0.428
0.831 0.867 0.487
0.881 0.787 0.311
0.873 0.84 0.587
0.794 0.84 0.757
0.864 0.787 0.636
0.841 0.84 0.359
0.846 0.867 0.255
0.836 0.893 0.311
0.797 0.92 0.536
0.889 0.84 0.494
0.768 0.92 0.542
0.889 0.84 0.536
0.852 0.813 0.475
0.841 0.84 0.42
0.857 0.84 0.377
0.867 0.8 0.313
0.859 0.853 0.65
0.848 0.88 0.35
0.825 0.84 0.386
0.85 0.8 0.389
0.846 0.867 0.44
0.82 0.813 0.489
0.846 0.867 0.576
0.869 0.813 0.513
0.867 0.8 0.462
0.848 0.88 0.533
0.867 0.8 0.307
0.809 0.907 0.455
0.815 0.867 0.494
0.783 0.92 0.763
0.809 0.907 0.459
0.812 0.92 0.322
0.844 0.853 0.657
0.855 0.827 0.564
0.859 0.853 0.651
0.846 0.867 0.565
0.746 0.893 0.469
0.779 0.907 0.532
0.869 0.813 0.476
0.883 0.8 0.351
0.803 0.947 0.6
0.821 0.893 0.334
0.871 0.827 0.428
0.806 0.893 0.437
0.775 0.947 0.562
0.791 0.893 0.273
0.831 0.867 0.434
0.771 0.933 0.63
0.761 0.947 0.358
0.867 0.8 0.343
0.819 0.96 0.463
0.776 0.893 0.562
0.806 0.893 0.552
0.797 0.853 0.345
0.867 0.8 0.668
0.844 0.853 0.556
0.867 0.8 0.461
0.846 0.867 0.234
0.862 0.867 0.752
0.764 0.96 0.336
0.871 0.827 0.536
0.743 0.933 0.426
0.81 0.84 0.473
0.862 0.867 0.659
0.806 0.893 0.528
0.857 0.84 0.395
0.781 0.973 0.486
0.85 0.8 0.45
0.821 0.893 0.485
0.881 0.787 0.675
0.859 0.853 0.452
0.812 0.92 0.607
0.821 0.893 0.426
0.775 0.947 0.561
0.786 0.933 0.6
0.792 0.96 0.558
0.844 0.853 0.434
0.815 0.867 0.329
0.786 0.933 0.497
0.857 0.84 0.754
0.846 0.867 0.419
0.905 0.84 0.525
0.885 0.813 0.486
0.761 0.947 0.57
0.841 0.84 0.449
0.791 0.893 0.582
0.881 0.787 0.356
0.791 0.893 0.295
0.757 0.933 0.497
0.809 0.907 0.276
0.746 0.947 0.433
0.895 0.76 0.613
0.836 0.893 0.281
0.879 0.773 0.162
0.844 0.853 0.296
0.797 0.92 0.34
0.887 0.827 0.273
0.871 0.827 0.421
0.844 0.853 0.843
0.803 0.88 0.425
0.85 0.8 0.386
0.887 0.827 0.439
0.831 0.867 0.486
0.783 0.92 0.305
0.778 0.96 0.359
0.833 0.88 0.545
0.859 0.853 0.631
0.887 0.827 0.378
0.821 0.893 0.686
0.867 0.8 0.343
0.812 0.92 0.519
0.844 0.853 0.525
0.869 0.813 0.599
0.841 0.84 0.359
0.846 0.867 0.708
0.806 0.893 0.437
0.812 0.92 0.657
0.828 0.853 0.414
0.765 0.907 0.436
0.855 0.827 0.246
0.786 0.933 0.333
0.836 0.893 0.586
0.873 0.84 0.655
0.783 0.92 0.45
0.857 0.84 0.608
0.754 0.92 0.509
0.809 0.907 0.702
0.838 0.907 0.472
0.778 0.96 0.605
0.8 0.933 0.497
0.839 0.827 0.341
0.841 0.84 0.402
0.839 0.827 0.551
0.857 0.84 0.457
0.867 0.8 0.532
0.794 0.907 0.614
0.791 0.893 0.516
0.879 0.773 0.4
0.844 0.853 0.714
0.881 0.787 0.546
0.836 0.813 0.408
0.848 0.88 0.331
0.85 0.8 0.416
0.855 0.827 0.339
0.819 0.96 0.337
0.803 0.88 0.547
0.779 0.907 0.385
0.895 0.76 0.603
0.825 0.84 0.254
0.836 0.813 0.273
0.848 0.88 0.427
0.831 0.867 0.584
0.788 0.88 0.458
0.768 0.92 0.423
0.769 0.867 0.514
0.768 0.92 0.684
0.729 0.933 0.506
0.768 0.92 0.336
0.825 0.84 0.234
0.788 0.88 0.59
0.848 0.88 0.305
0.829 0.933 0.568
0.789 0.947 0.672
0.788 0.88 0.493
0.869 0.813 0.556
0.881 0.787 0.274
0.829 0.933 0.348
0.895 0.76 0.505
0.791 0.893 0.484
0.879 0.773 0.481
0.859 0.853 0.379
0.806 0.893 0.251
0.855 0.827 0.369
0.869 0.813 0.358
0.806 0.893 0.58
0.779 0.907 0.431
0.786 0.933 0.502
0.862 0.867 0.185
0.857 0.84 0.399
0.771 0.933 0.469
0.75 0.907 0.53
0.792 0.96 0.483
0.753 0.973 0.663
0.867 0.8 0.539
0.828 0.853 0.506
0.828 0.853 0.727
0.841 0.84 0.365
0.825 0.84 0.405
0.852 0.813 0.456
0.789 0.947 0.568
0.809 0.907 0.318
0.848 0.88 0.434
0.862 0.867 0.797
0.789 0.947 0.591
0.833 0.88 0.442
0.857 0.84 0.561
0.879 0.773 0.31
0.803 0.813 0.379
0.729 0.933 0.544
0.821 0.893 0.867
0.848 0.88 0.749
0.803 0.947 0.664
0.881 0.787 0.275
0.821 0.893 0.576
0.85 0.8 0.412
0.852 0.813 0.485
0.857 0.84 0.505
0.826 0.92 0.617
0.867 0.8 0.495
0.848 0.88 0.465
0.833 0.8 0.427
0.852 0.813 0.766
0.855 0.827 0.466
0.788 0.88 0.523
0.852 0.813 0.709
0.821 0.893 0.321
0.824 0.907 0.387
0.847 0.787 0.394
0.779 0.907 0.361
0.818 0.88 0.546
0.783 0.92 0.37
0.841 0.84 0.456
0.831 0.867 0.444
0.828 0.853 0.598
0.771 0.933 0.519
0.833 0.88 0.492
0.794 0.907 0.344
0.848 0.88 0.687
0.789 0.947 0.541
0.815 0.867 0.487
0.776 0.893 0.466
0.841 0.84 0.404
0.823 0.827 0.362
0.794 0.907 0.409
0.839 0.827 0.328
0.869 0.813 0.364
0.786 0.933 0.43
0.761 0.947 0.447
0.818 0.88 0.35
0.828 0.853 0.353
0.765 0.907 0.503
0.833 0.88 0.484
0.869 0.813 0.619
0.839 0.827 0.379
0.797 0.92 0.389
0.824 0.907 0.518
0.887 0.827 0.236
0.867 0.8 0.343
0.773 0.88 0.381
0.864 0.787 0.512
0.818 0.88 0.301
0.839 0.827 0.646
0.85 0.8 0.69
0.75 0.907 0.42
0.821 0.893 0.377
0.839 0.827 0.412
0.871 0.827 0.478
0.828 0.853 0.392
0.843 0.933 0.517
0.852 0.813 0.374
0.875 0.853 0.623
0.841 0.84 0.596
0.791 0.893 0.686
0.825 0.84 0.254
0.791 0.893 0.317
0.81 0.84 0.568
0.867 0.8 0.406
0.852 0.813 0.275
0.839 0.827 0.362
0.8 0.933 0.501
0.887 0.827 0.572
0.812 0.853 0.428
0.848 0.88 0.365
0.821 0.893 0.471
0.841 0.92 0.533
0.833 0.88 0.486
0.803 0.88 0.353
0.846 0.867 0.523
0.867 0.8 0.491
0.814 0.933 0.734
0.803 0.947 0.413
0.806 0.893 0.483
0.867 0.8 0.518
0.75 0.907 0.568
0.779 0.907 0.604
0.8 0.933 0.671
0.839 0.827 0.364
0.765 0.907 0.4
0.859 0.853 0.426
0.817 0.8 0.458
0.879 0.773 0.403
0.786 0.933 0.404
0.791 0.893 0.647
0.855 0.827 0.732
0.871 0.827 0.47
0.848 0.88 0.314
0.891 0.853 0.44
0.848 0.88 0.78
0.779 0.907 0.529
0.746 0.947 0.48
0.846 0.867 0.721
0.823 0.827 0.342
0.859 0.853 0.609
0.836 0.893 0.548
0.846 0.867 0.479
0.768 0.92 0.508
0.789 0.947 0.458
0.786 0.933 0.577
0.867 0.8 0.436
0.867 0.8 0.617
0.806 0.827 0.497
0.862 0.867 0.55
0.831 0.867 0.474
0.85 0.8 0.368
0.814 0.933 0.608
0.797 0.92 0.616
0.839 0.827 0.414
0.855 0.827 0.447
0.806 0.893 0.387
0.792 0.96 0.467
0.788 0.88 0.515
0.857 0.84 0.427
0.866 0.893 0.576
0.846 0.867 0.359
0.785 0.867 0.509
0.794 0.907 0.595
0.806 0.893 0.558
0.871 0.827 0.395
0.836 0.893 0.495
0.864 0.787 0.419
0.852 0.813 0.542
0.857 0.84 0.381
0.848 0.88 0.692
0.859 0.853 0.433
0.852 0.813 0.308
0.844 0.853 0.719
0.746 0.947 0.564
0.803 0.88 0.459
0.815 0.867 0.376
0.754 0.92 0.612
0.809 0.907 0.524
0.871 0.827 0.366
0.8 0.867 0.458
0.855 0.827 0.337
0.775 0.947 0.565
0.867 0.8 0.527
0.841 0.84 0.697
0.875 0.853 0.764
0.739 0.92 0.525
0.869 0.813 0.478
0.871 0.827 0.358
0.761 0.893 0.546
0.841 0.84 0.432
0.873 0.84 0.654
0.809 0.907 0.389
0.844 0.853 0.675
0.797 0.92 0.496
0.867 0.8 0.429
0.783 0.92 0.617
0.794 0.907 0.327
0.836 0.893 0.398
0.764 0.96 0.389
0.803 0.947 0.471
0.855 0.827 0.522
0.735 0.907 0.453
0.885 0.813 0.605
0.797 0.92 0.647
0.864 0.787 0.394
0.779 0.907 0.456
0.826 0.92 0.626
0.857 0.84 0.5
0.821 0.893 0.556
0.815 0.867 0.362
0.855 0.827 0.5
0.869 0.813 0.697
0.826 0.92 0.297
0.806 0.893 0.384
0.862 0.867 0.376
0.851 0.893 0.576
0.806 0.893 0.528
0.844 0.853 0.436
0.8 0.933 0.47
0.824 0.907 0.482
0.778 0.96 0.721
0.825 0.84 0.565
0.839 0.827 0.27
0.765 0.907 0.469
0.841 0.92 0.529
0.783 0.92 0.46
0.768 0.92 0.538
0.864 0.787 0.249
0.887 0.827 0.423
0.812 0.92 0.413
0.818 0.88 0.466
0.877 0.867 0.674
0.848 0.88 0.323
0.85 0.8 0.306
0.844 0.853 0.618
0.833 0.88 0.367
0.794 0.907 0.474
0.887 0.827 0.436
0.867 0.8 0.39
0.864 0.787 0.449
0.869 0.813 0.419
0.818 0.88 0.633
0.824 0.907 0.701
0.869 0.813 0.747
0.867 0.8 0.547
0.789 0.947 0.485
0.768 0.92 0.487
0.887 0.827 0.316
0.765 0.907 0.534
0.828 0.853 0.412
0.855 0.827 0.708
0.75 0.907 0.474
0.855 0.827 0.465
0.885 0.813 0.461
0.812 0.92 0.615
0.841 0.84 0.663
0.844 0.853 0.726
0.776 0.893 0.609
0.743 0.933 0.701
0.821 0.893 0.481
0.857 0.84 0.372
0.855 0.827 0.675
0.761 0.947 0.541
0.758 0.88 0.336
0.739 0.92 0.57
0.789 0.947 0.526
0.855 0.827 0.845
0.761 0.947 0.266
0.789 0.947 0.506
0.828 0.853 0.434
0.859 0.853 0.248
0.775 0.947 0.489
0.833 0.88 0.309
0.859 0.853 0.616
0.771 0.933 0.515
0.818 0.88 0.368
0.855 0.827 0.498
0.867 0.8 0.552
0.887 0.827 0.549
0.818 0.88 0.394
0.836 0.893 0.251
0.831 0.867 0.346
0.883 0.8 0.387
0.771 0.933 0.682
0.797 0.92 0.42
0.867 0.8 0.368
0.803 0.88 0.288
0.889 0.84 0.59
0.857 0.84 0.41
0.859 0.853 0.469
0.77 0.987 0.673
0.771 0.933 0.279
0.875 0.853 0.455
0.791 0.893 0.491
0.779 0.907 0.433
0.791 0.893 0.449
0.794 0.907 0.623
0.812 0.853 0.484
0.743 0.933 0.432
0.869 0.813 0.595
0.867 0.8 0.506
0.869 0.813 0.443
0.783 0.92 0.349
0.857 0.84 0.561
0.867 0.8 0.394
0.771 0.933 0.545
0.786 0.933 0.741
0.879 0.88 0.416
0.783 0.92 0.619
0.841 0.84 0.529
0.833 0.88 0.637
0.867 0.8 0.468
0.839 0.827 0.626
0.838 0.907 0.704
0.806 0.96 0.423
0.824 0.907 0.45
0.841 0.84 0.272
0.768 0.92 0.598
0.797 0.92 0.661
0.85 0.8 0.42
0.812 0.853 0.409
0.768 0.92 0.555
0.828 0.853 0.572
0.753 0.973 0.462
0.867 0.8 0.338
0.812 0.853 0.365
0.812 0.853 0.569
0.726 0.973 0.663
0.875 0.853 0.601
0.754 0.92 0.63
0.825 0.84 0.452
0.824 0.907 0.397
0.846 0.867 0.584
0.836 0.893 0.753
0.828 0.853 0.427
0.883 0.8 0.466
0.797 0.92 0.592
0.825 0.84 0.435
0.794 0.907 0.588
0.869 0.813 0.512
0.818 0.88 0.42
0.839 0.827 0.522
0.841 0.84 0.429
0.869 0.813 0.514
0.757 0.933 0.512
0.871 0.827 0.588
0.862 0.867 0.849
0.855 0.827 0.699
0.879 0.773 0.574
0.871 0.827 0.304
0.869 0.813 0.615
0.803 0.88 0.354
0.765 0.907 0.515
0.806 0.893 0.509
0.797 0.92 0.617
0.831 0.867 0.532
0.754 0.92 0.663
0.797 0.92 0.536
0.821 0.893 0.343
0.838 0.907 0.345
0.846 0.867 0.439
0.791 0.893 0.636
0.871 0.827 0.249
0.857 0.84 0.554
0.867 0.8 0.47
0.836 0.813 0.544
0.789 0.947 0.753
0.786 0.933 0.508
0.855 0.827 0.585
0.812 0.92 0.449
0.8 0.933 0.275
0.844 0.853 0.763
0.848 0.88 0.23
0.855 0.827 0.537
0.785 0.867 0.546
0.815 0.867 0.315
0.831 0.867 0.435
0.855 0.827 0.346
0.814 0.933 0.45
0.775 0.947 0.473
0.768 0.92 0.537
0.857 0.84 0.435
0.871 0.827 0.611
0.844 0.853 0.535
0.867 0.8 0.504
0.851 0.893 0.85
0.857 0.84 0.537
0.855 0.827 0.413
0.85 0.8 0.299
0.828 0.853 0.453
0.815 0.867 0.521
0.836 0.893 0.807
0.771 0.933 0.561
0.833 0.88 0.253
0.788 0.88 0.577
0.809 0.907 0.28
0.85 0.8 0.413
0.846 0.867 0.585
0.852 0.813 0.483
0.743 0.933 0.565
0.809 0.907 0.478
0.786 0.933 0.72
0.826 0.92 0.557
0.8 0.933 0.504
0.864 0.787 0.593
0.754 0.92 0.765
0.75 0.96 0.472
0.803 0.88 0.501
0.869 0.813 0.614
0.765 0.907 0.521
0.828 0.853 0.447
0.8 0.933 0.411
0.794 0.907 0.424
0.881 0.787 0.217
0.895 0.76 0.317
0.797 0.92 0.466
0.833 0.88 0.45
0.788 0.88 0.309
0.825 0.84 0.228
0.8 0.933 0.341
0.803 0.88 0.444
0.839 0.827 0.41
0.848 0.88 0.435
0.836 0.813 0.55
0.867 0.8 0.325
0.831 0.867 0.436
0.786 0.933 0.366
0.826 0.92 0.578
0.867 0.8 0.441
0.848 0.88 0.557
0.846 0.867 0.302
0.828 0.853 0.475
0.885 0.813 0.388
0.817 0.947 0.505
0.867 0.8 0.331
0.803 0.88 0.37
0.823 0.827 0.48
0.85 0.8 0.307
0.806 0.893 0.346
0.881 0.787 0.351
0.75 0.907 0.487
0.775 0.947 0.314
0.857 0.84 0.705
0.828 0.853 0.519
0.81 0.84 0.876
0.82 0.813 0.85
0.765 0.907 0.536
0.794 0.907 0.472
0.857 0.84 0.576
0.875 0.853 0.869
0.781 0.973 0.745
0.818 0.88 0.252
0.848 0.88 0.229
0.881 0.787 0.182
0.855 0.827 0.463
0.857 0.84 0.551
0.838 0.907 0.392
0.825 0.84 0.236
0.791 0.893 0.57
0.806 0.893 0.394
0.881 0.787 0.258
0.867 0.8 0.268
0.862 0.867 0.547
0.821 0.893 0.58
0.839 0.827 0.502
0.871 0.827 0.396
0.852 0.813 0.224
0.839 0.827 0.413
0.855 0.827 0.351
0.771 0.933 0.401
0.768 0.92 0.754
0.779 0.907 0.615
0.757 0.933 0.7
0.761 0.947 0.416
0.824 0.907 0.472
0.831 0.867 0.344
0.881 0.787 0.438
0.857 0.84 0.461
0.791 0.893 0.608
0.773 0.88 0.419
0.841 0.84 0.53
0.844 0.853 0.384
0.821 0.893 0.566
0.803 0.947 0.524
0.794 0.907 0.456
0.797 0.853 0.343
0.765 0.907 0.601
0.855 0.827 0.362
0.758 0.88 0.411
0.879 0.773 0.344
0.8 0.933 0.531
0.867 0.8 0.72
0.812 0.92 0.592
0.844 0.853 0.705
0.848 0.88 0.378
0.824 0.907 0.656
0.809 0.907 0.405
0.871 0.827 0.648
0.838 0.907 0.677
0.875 0.853 0.44
0.846 0.867 0.366
0.803 0.88 0.526
0.862 0.867 0.356
0.812 0.92 0.567
0.803 0.947 0.526
0.867 0.8 0.511
0.757 0.933 0.618
0.821 0.893 0.407
0.867 0.8 0.284
0.862 0.867 0.583
0.867 0.8 0.481
0.809 0.907 0.438
0.788 0.88 0.465
0.855 0.827 0.507
0.779 0.907 0.439
0.836 0.893 0.429
0.867 0.8 0.68
0.732 0.947 0.528
0.873 0.84 0.554
0.875 0.853 0.684
0.809 0.907 0.642
0.881 0.787 0.568
0.864 0.787 0.461
0.789 0.947 0.723
0.881 0.787 0.237
0.783 0.92 0.398
0.833 0.88 0.598
0.786 0.933 0.333
0.889 0.84 0.491
0.785 0.867 0.328
0.839 0.827 0.657
0.875 0.853 0.591
0.803 0.88 0.356
0.809 0.907 0.389
0.726 0.973 0.713
0.875 0.853 0.652
0.855 0.827 0.369
0.85 0.8 0.434
0.818 0.88 0.336
0.803 0.947 0.954
0.887 0.827 0.422
0.786 0.933 0.409
0.871 0.827 0.387
0.765 0.907 0.428
0.871 0.827 0.672
0.739 0.92 0.484
0.781 0.973 0.683
0.869 0.813 0.37
0.85 0.8 0.436
0.867 0.8 0.283
0.875 0.853 0.423
0.857 0.84 0.539
0.873 0.84 0.72
0.871 0.827 0.526
0.841 0.84 0.484
0.775 0.947 0.468
0.836 0.893 0.281
0.735 0.907 0.495
0.809 0.907 0.338
0.859 0.853 0.411
0.825 0.84 0.206
0.821 0.893 0.579
0.789 0.947 0.667
0.846 0.867 0.25
0.841 0.84 0.326
0.838 0.907 0.609
0.867 0.8 0.624
0.806 0.893 0.647
0.812 0.92 0.514
0.864 0.787 0.488
0.812 0.853 0.366
0.775 0.947 0.508
0.839 0.827 0.454
0.871 0.827 0.618
0.791 0.893 0.463
0.852 0.813 0.439
0.859 0.853 0.683
0.855 0.827 0.511
0.824 0.907 0.71
0.869 0.813 0.637
0.771 0.933 0.635
0.877 0.867 0.579
0.864 0.88 0.527
0.862 0.867 0.668
0.771 0.933 0.569
0.839 0.827 0.34
0.783 0.92 0.493
0.761 0.947 0.536
0.797 0.853 0.44
0.867 0.8 0.357
0.846 0.867 0.6
0.771 0.933 0.59
0.797 0.853 0.237
0.857 0.84 0.549
0.875 0.853 0.504
0.855 0.827 0.253
0.857 0.84 0.661
0.821 0.893 0.759
0.848 0.88 0.454
0.848 0.88 0.259
0.776 0.893 0.404
0.887 0.827 0.377
0.826 0.92 0.468
0.879 0.773 0.417
0.812 0.92 0.767
0.869 0.813 0.372
0.821 0.893 0.288
0.821 0.893 0.586
0.869 0.813 0.488
0.743 0.933 0.445
0.8 0.867 0.523
0.825 0.84 0.378
0.789 0.947 0.762
0.883 0.8 0.453
0.846 0.867 0.395
0.81 0.84 0.453
0.831 0.867 0.551
0.839 0.827 0.228
0.818 0.88 0.466
0.809 0.907 0.362
0.768 0.92 0.608
0.789 0.947 0.527
0.781 0.973 0.694
0.839 0.827 0.276
0.85 0.8 0.322
0.862 0.867 0.651
0.864 0.787 0.301
0.857 0.84 0.52
0.881 0.787 0.424
0.788 0.88 0.593
0.788 0.88 0.749
0.839 0.827 0.343
0.825 0.84 0.3
0.836 0.893 0.419
0.841 0.84 0.537
0.757 0.933 0.563
0.852 0.813 0.631
0.797 0.92 0.474
0.739 0.92 0.499
0.883 0.8 0.67
0.828 0.853 0.467
0.836 0.893 0.356
0.821 0.893 0.249
0.771 0.933 0.479
0.794 0.907 0.618
0.855 0.827 0.388
0.806 0.893 0.333
0.846 0.867 0.655
0.821 0.893 0.551
0.869 0.813 0.492
0.833 0.88 0.375
0.764 0.96 0.661
0.818 0.88 0.39
0.803 0.88 0.263
0.806 0.893 0.473
0.869 0.813 0.436
0.786 0.933 0.537
0.8 0.933 0.345
0.815 0.867 0.303
0.859 0.853 0.516
0.794 0.907 0.385
0.867 0.8 0.315
0.818 0.88 0.401
0.867 0.8 0.346
0.726 0.973 0.658
0.75 0.96 0.605
0.887 0.827 0.454
0.791 0.893 0.46
0.841 0.84 0.238
0.818 0.88 0.299
0.867 0.8 0.456
0.864 0.787 0.547
0.812 0.92 0.708
0.803 0.88 0.455
0.838 0.907 0.612
0.848 0.88 0.44
0.855 0.827 0.34
0.771 0.933 0.566
0.797 0.92 0.463
0.812 0.853 0.327
0.836 0.893 0.436
0.869 0.813 0.522
0.881 0.787 0.189
0.881 0.787 0.371
0.867 0.8 0.4
0.786 0.933 0.729
0.867 0.8 0.894
0.779 0.907 0.323
0.775 0.947 0.424
0.778 0.96 0.56
0.806 0.893 0.376
0.768 0.92 0.645
0.867 0.8 0.48
0.775 0.947 0.509
0.841 0.84 0.454
0.821 0.893 0.645
0.8 0.933 0.501
0.862 0.867 0.63
0.783 0.92 0.648
0.809 0.907 0.487
0.848 0.88 0.236
0.824 0.907 0.622
0.867 0.8 0.56
0.879 0.773 0.303
0.85 0.8 0.543
0.764 0.96 0.56
0.765 0.907 0.432
0.855 0.827 0.384
0.783 0.92 0.742
0.891 0.853 0.792
0.859 0.853 0.628
0.85 0.8 0.288
0.867 0.8 0.729
0.818 0.88 0.454
0.806 0.893 0.42
0.797 0.92 0.49
0.788 0.88 0.37
0.818 0.88 0.325
0.881 0.787 0.348
0.821 0.893 0.524
0.779 0.907 0.527
0.821 0.893 0.46
0.8 0.867 0.267
0.875 0.853 0.338
0.855 0.827 0.554
0.887 0.827 0.542
0.785 0.867 0.679
0.833 0.88 0.396
0.831 0.867 0.556
0.806 0.96 0.908
0.806 0.893 0.547
0.862 0.867 0.55
0.843 0.933 0.453
0.848 0.88 0.328
0.814 0.933 0.486
0.821 0.893 0.4
0.794 0.907 0.557
0.794 0.907 0.485
0.794 0.907 0.574
0.855 0.827 0.544
0.81 0.84 0.357
0.797 0.92 0.491
0.846 0.867 0.519
0.841 0.92 0.478
0.771 0.933 0.408
0.862 0.867 0.658
0.881 0.787 0.404
0.847 0.787 0.293
0.857 0.84 0.585
0.855 0.827 0.178
0.803 0.88 0.377
0.789 0.947 0.469
0.815 0.867 0.435
0.803 0.947 0.53
0.806 0.827 0.456
0.761 0.893 0.421
0.791 0.893 0.36
0.75 0.907 0.672
0.821 0.893 0.557
0.824 0.907 0.499
0.771 0.933 0.767
0.843 0.933 0.572
0.881 0.787 0.339
0.797 0.92 0.866
0.881 0.787 0.26
0.887 0.827 0.593
0.869 0.813 0.389
0.788 0.88 0.393
0.812 0.92 0.298
0.867 0.8 0.355
0.794 0.907 0.519
0.859 0.853 0.602
0.808 0.973 0.564
0.869 0.813 0.533
0.869 0.813 0.261
0.81 0.84 0.516
0.825 0.84 0.433
0.778 0.96 0.525
0.828 0.853 0.529
0.779 0.907 0.338
0.844 0.853 0.46
0.836 0.893 0.934
0.839 0.827 0.505
0.838 0.907 0.403
0.836 0.893 0.348
0.791 0.893 0.538
0.862 0.867 0.592
0.841 0.84 0.679
0.794 0.907 0.487
0.857 0.84 0.492
0.85 0.8 0.286
0.883 0.8 0.582
0.869 0.813 0.363
0.869 0.813 0.551
0.812 0.853 0.379
0.848 0.88 0.779
0.833 0.88 0.495
0.803 0.88 0.46
0.881 0.787 0.419
0.803 0.88 0.605
0.795 0.973 0.632
0.825 0.84 0.292
0.839 0.827 0.624
0.761 0.893 0.413
0.871 0.827 0.568
0.867 0.8 0.625
0.825 0.84 0.531
0.836 0.813 0.401
0.786 0.933 0.477
0.806 0.893 0.512
0.806 0.893 0.37
0.821 0.893 0.541
0.812 0.853 0.484
0.8 0.933 0.429
0.809 0.907 0.312
0.809 0.907 0.409
0.875 0.853 0.665
0.779 0.907 0.658
0.735 0.907 0.457
0.794 0.907 0.311
0.757 0.933 0.472
0.879 0.773 0.464
0.828 0.853 0.509
0.887 0.827 0.551
0.855 0.827 0.598
0.825 0.84 0.366
0.864 0.88 0.51
0.855 0.827 0.283
0.818 0.88 0.483
0.839 0.827 0.307
0.867 0.8 0.296
0.852 0.813 0.527
0.859 0.853 0.53
0.846 0.867 0.636
0.757 0.933 0.543
0.85 0.8 0.324
0.779 0.907 0.358
0.864 0.88 0.358
0.852 0.813 0.357
0.825 0.84 0.529
0.859 0.853 0.793
0.757 0.933 0.522
0.885 0.813 0.659
0.833 0.88 0.351
0.8 0.933 0.626
0.806 0.893 0.482
0.797 0.92 0.764
0.839 0.827 0.262
0.803 0.88 0.295
0.857 0.84 0.331
0.873 0.84 0.47
0.871 0.827 0.297
0.841 0.84 0.555
0.803 0.947 0.446
0.857 0.84 0.563
0.761 0.947 0.502
0.836 0.813 0.659
0.809 0.907 0.412
0.779 0.907 0.347
0.809 0.907 0.385
0.844 0.853 0.672
0.833 0.88 0.639
0.855 0.827 0.347
0.828 0.853 0.431
0.831 0.867 0.632
0.866 0.893 0.609
0.806 0.893 0.569
0.836 0.893 0.877
0.778 0.96 0.802
0.806 0.893 0.335
0.848 0.88 0.594
0.848 0.88 0.315
0.852 0.813 0.53
0.809 0.907 0.694
0.815 0.867 0.37
0.812 0.92 0.616
0.775 0.947 0.814
0.836 0.893 0.797
0.864 0.787 0.414
0.794 0.907 0.264
0.815 0.867 0.664
0.74 0.973 0.514
0.838 0.907 0.41
0.871 0.827 0.384
0.757 0.933 0.46
0.869 0.813 0.39
0.783 0.92 0.368
0.867 0.8 0.416
0.761 0.893 0.51
0.812 0.853 0.553
0.867 0.8 0.427
0.895 0.76 0.676
0.844 0.853 0.581
0.786 0.933 0.459
0.883 0.8 0.652
0.836 0.813 0.442
0.791 0.893 0.409
0.75 0.907 0.432
0.841 0.84 0.588
0.786 0.933 0.512
0.825 0.84 0.428
0.846 0.867 0.502
0.867 0.8 0.23
0.852 0.813 0.634
0.871 0.827 0.373
0.815 0.867 0.223
0.768 0.92 0.497
0.867 0.8 0.558
0.855 0.827 0.451
0.867 0.8 0.25
0.792 0.96 0.52
0.867 0.8 0.252
0.881 0.787 0.504
0.85 0.8 0.41
0.771 0.933 0.404
0.841 0.84 0.411
0.783 0.92 0.573
0.812 0.92 0.673
0.867 0.8 0.317
0.789 0.947 0.659
0.836 0.893 0.499
0.846 0.867 0.312
0.806 0.893 0.205
0.841 0.92 0.748
0.806 0.893 0.627
0.806 0.827 0.303
0.794 0.907 0.404
0.757 0.933 0.441
0.818 0.88 0.477
0.836 0.893 0.544
0.819 0.96 0.565
0.771 0.933 0.32
0.821 0.893 0.42
0.792 0.96 0.788
0.818 0.88 0.337
0.815 0.867 0.181
0.864 0.88 0.423
0.791 0.893 0.177
0.905 0.84 0.485
0.859 0.853 0.527
0.883 0.8 0.467
0.857 0.84 0.378
0.754 0.92 0.68
0.857 0.84 0.498
0.839 0.827 0.374
0.815 0.867 0.326
0.871 0.827 0.632
0.803 0.88 0.441
0.844 0.853 0.579
0.794 0.907 0.55
0.839 0.827 0.532
0.871 0.827 0.556
0.771 0.933 0.662
0.839 0.827 0.387
0.779 0.907 0.453
0.875 0.853 0.571
0.848 0.88 0.375
0.753 0.973 0.633
0.781 0.973 0.667
0.839 0.827 0.396
0.812 0.92 0.531
0.881 0.787 0.394
0.85 0.8 0.466
0.871 0.827 0.665
0.869 0.813 0.448
0.815 0.867 0.497
0.815 0.867 0.485
0.783 0.92 0.4
0.819 0.96 0.644
0.786 0.933 0.67
0.881 0.787 0.264
0.841 0.84 0.535
0.891 0.853 0.654
0.841 0.84 0.636
0.791 0.893 0.586
0.867 0.8 0.636
0.857 0.84 0.534
0.814 0.933 0.524
0.839 0.827 0.165
0.757 0.933 0.522
0.838 0.907 0.484
0.887 0.827 0.387
0.859 0.853 0.578
0.797 0.92 0.544
0.833 0.88 0.53
0.836 0.813 0.561
0.794 0.907 0.697
0.885 0.813 0.562
0.836 0.813 0.355
0.85 0.8 0.347
0.765 0.907 0.528
0.846 0.867 0.431
0.824 0.907 0.4
0.869 0.813 0.246
0.825 0.84 0.352
0.895 0.76 0.387
0.783 0.92 0.445
0.859 0.853 0.747
0.852 0.813 0.3
0.725 0.92 0.427
0.836 0.893 0.409
0.841 0.84 0.309
0.818 0.88 0.484
0.895 0.76 0.515
0.779 0.907 0.334
0.873 0.84 0.52
0.859 0.853 0.355
0.839 0.827 0.307
0.855 0.827 0.48
0.881 0.787 0.204
0.873 0.84 0.576
0.839 0.827 0.309
0.852 0.813 0.78
0.818 0.88 0.47
0.797 0.92 0.448
0.82 0.813 0.391
0.881 0.787 0.334
0.883 0.8 0.423
0.836 0.813 0.537
0.859 0.853 0.52
0.844 0.853 0.307
0.791 0.893 0.499
0.803 0.947 0.438
0.839 0.827 0.313
0.885 0.813 0.58
0.841 0.84 0.571
0.831 0.867 0.483
0.879 0.88 0.555
0.821 0.893 0.479
0.786 0.933 0.446
0.871 0.827 0.483
0.809 0.907 0.566
0.846 0.867 0.253
0.867 0.8 0.51
0.864 0.787 0.438
0.806 0.893 0.466
0.873 0.84 0.409
0.809 0.907 0.545
0.824 0.907 0.271
0.843 0.933 0.649
0.768 0.92 0.565
0.788 0.88 0.586
0.844 0.853 0.341
0.786 0.933 0.555
0.797 0.853 0.296
0.765 0.907 0.621
0.836 0.813 0.386
0.848 0.88 0.367
0.765 0.907 0.434
0.867 0.8 0.381
0.794 0.907 0.558
0.746 0.947 0.41
0.867 0.8 0.732
0.879 0.773 0.356
0.869 0.813 0.374
0.824 0.907 0.543
0.818 0.88 0.508
0.775 0.947 0.321
0.855 0.827 0.661
0.859 0.853 0.582
0.818 0.88 0.291
0.846 0.867 0.61
0.806 0.893 0.558
0.803 0.88 0.401
0.855 0.827 0.396
0.779 0.907 0.491
0.838 0.907 0.361
0.821 0.893 0.524
0.8 0.933 0.544
0.841 0.92 0.458
0.743 0.933 0.521
0.864 0.787 0.526
0.818 0.88 0.434
0.846 0.867 0.459
0.846 0.867 0.6
0.797 0.92 0.537
0.767 0.973 0.982
0.821 0.893 0.446
0.821 0.893 0.632
0.815 0.867 0.366
0.848 0.88 0.837
0.869 0.813 0.28
0.833 0.88 0.451
0.844 0.853 0.405
0.881 0.787 0.333
0.846 0.867 0.591
0.869 0.813 0.595
0.779 0.907 0.331
0.824 0.907 0.64
0.818 0.88 0.367
0.85 0.8 0.306
0.855 0.827 0.434
0.831 0.947 0.443
0.828 0.853 0.394
0.839 0.827 0.354
0.85 0.8 0.416
0.806 0.893 0.398
0.778 0.96 0.553
0.85 0.8 0.37
0.806 0.893 0.703
0.821 0.893 0.833
0.788 0.88 0.579
0.791 0.893 0.323
0.809 0.907 0.662
0.846 0.867 0.604
0.839 0.827 0.496
0.81 0.84 0.424
0.857 0.84 0.594
0.867 0.8 0.492
0.803 0.947 0.579
0.824 0.907 0.357
0.844 0.853 0.81
0.81 0.84 0.352
0.836 0.893 0.872
0.869 0.813 0.479
0.761 0.893 0.588
0.846 0.867 0.597
0.757 0.933 0.552
0.824 0.907 0.601
0.821 0.893 0.479
0.852 0.813 0.409
0.818 0.88 0.475
0.818 0.88 0.323
0.781 0.973 0.561
0.788 0.88 0.65
0.783 0.92 0.509
0.792 0.96 0.591
0.846 0.867 0.667
0.806 0.893 0.384
0.841 0.84 0.533
0.794 0.84 0.386
0.869 0.813 0.567
0.779 0.907 0.522
0.859 0.853 0.578
0.883 0.8 0.601
0.754 0.92 0.443
0.831 0.867 0.59
0.869 0.813 0.477
0.824 0.907 0.544
0.894 0.88 0.465
0.794 0.907 0.317
0.867 0.8 0.517
0.797 0.92 0.592
0.881 0.787 0.382
0.754 0.92 0.55
0.841 0.84 0.329
0.871 0.827 0.355
0.815 0.867 0.635
0.771 0.933 0.462
0.814 0.933 0.678
0.867 0.8 0.348
0.785 0.867 0.344
0.846 0.867 0.472
0.803 0.88 0.295
0.797 0.92 0.592
0.775 0.947 0.804
0.831 0.867 0.42
0.859 0.853 0.486
0.797 0.92 0.462
0.821 0.893 0.528
0.831 0.867 0.594
0.841 0.84 0.258
0.873 0.84 0.542
0.844 0.853 0.719
0.825 0.84 0.312
0.836 0.813 0.446
0.846 0.867 0.711
0.841 0.84 0.518
0.809 0.907 0.427
0.867 0.8 0.459
0.867 0.8 0.565
0.767 0.973 0.495
0.833 0.88 0.657
0.881 0.787 0.442
0.862 0.867 0.913
0.797 0.853 0.27
0.778 0.96 0.782
0.857 0.84 0.464
0.857 0.84 0.672
0.85 0.8 0.454
0.864 0.787 0.589
0.867 0.8 0.473
0.768 0.92 0.393
0.873 0.84 0.716
0.786 0.933 0.455
0.867 0.8 0.35
0.844 0.853 0.486
0.879 0.773 0.392
0.789 0.947 0.628
0.839 0.827 0.348
0.806 0.893 0.723
0.841 0.84 0.499
0.873 0.84 0.477
0.794 0.907 0.301
0.873 0.84 0.696
0.85 0.8 0.62
0.852 0.813 0.314
0.8 0.933 0.46
0.833 0.88 0.666
0.806 0.893 0.368
0.895 0.76 0.333
0.852 0.813 0.491
0.885 0.813 0.591
0.857 0.84 0.488
0.818 0.88 0.33
0.818 0.88 0.346
0.818 0.88 0.547
0.821 0.893 0.438
0.855 0.827 0.233
0.781 0.973 0.649
0.786 0.933 0.488
0.812 0.853 0.447
0.839 0.827 0.537
0.786 0.933 0.626
0.85 0.8 0.444
0.839 0.827 0.167
0.826 0.92 0.542
0.85 0.8 0.565
0.797 0.92 0.615
0.867 0.8 0.415
0.791 0.893 0.412
0.797 0.92 0.612
0.769 0.867 0.47
0.855 0.827 0.511
0.797 0.92 0.329
0.786 0.933 0.551
0.851 0.893 0.557
0.851 0.893 0.723
0.786 0.933 0.679
0.817 0.947 0.527
0.867 0.8 0.424
0.867 0.8 0.484
0.833 0.88 0.412
0.859 0.853 0.496
0.803 0.88 0.294
0.821 0.893 0.497
0.75 0.907 0.48
0.803 0.88 0.41
0.765 0.907 0.515
0.839 0.827 0.809
0.833 0.8 0.304
0.855 0.827 0.624
0.786 0.933 0.418
0.841 0.84 0.334
0.803 0.88 0.42
0.841 0.84 0.448
0.833 0.88 0.489
0.838 0.907 0.923
0.815 0.867 0.511
0.838 0.907 0.391
0.743 0.933 0.573
0.852 0.813 0.479
0.873 0.84 0.63
0.797 0.92 0.983
0.825 0.84 0.489
0.789 0.947 0.649
0.818 0.88 0.267
0.797 0.853 0.391
0.797 0.853 0.401
0.855 0.827 0.476
0.855 0.827 0.504
0.869 0.813 0.587
0.883 0.8 0.444
0.867 0.8 0.525
0.8 0.933 0.581
0.867 0.8 0.354
0.839 0.827 0.407
0.867 0.8 0.493
0.765 0.907 0.544
0.848 0.88 0.658
0.8 0.933 0.491
0.871 0.827 0.404
0.803 0.88 0.616
0.862 0.867 0.436
0.841 0.84 0.317
0.885 0.813 0.656
0.746 0.893 0.489
0.773 0.88 0.468
0.867 0.8 0.664
0.844 0.853 0.252
0.879 0.773 0.487
0.85 0.8 0.29
0.775 0.947 0.306
0.851 0.893 0.805
0.836 0.893 0.572
0.8 0.933 0.68
0.859 0.853 0.647
0.836 0.893 0.562
0.883 0.8 0.486
0.836 0.893 0.479
0.844 0.853 0.678
0.789 0.947 0.447
0.814 0.933 0.616
0.869 0.813 0.476
0.786 0.933 0.628
0.791 0.893 0.327
0.859 0.853 0.421
0.852 0.813 0.384
0.859 0.853 0.486
0.818 0.88 0.449
0.718 0.947 0.714
0.794 0.907 0.499
0.883 0.8 0.485
0.768 0.92 0.57
0.867 0.8 0.679
0.844 0.853 0.616
0.794 0.907 0.397
0.883 0.8 0.563
0.794 0.907 0.926
0.85 0.8 0.441
0.852 0.813 0.428
0.739 0.92 0.447
0.859 0.853 0.562
0.791 0.893 0.482
0.779 0.907 0.544
0.833 0.88 0.674
0.883 0.8 0.458
0.846 0.867 0.257
0.864 0.787 0.769
0.825 0.84 0.53
0.881 0.787 0.531
0.869 0.813 0.495
0.887 0.827 0.46
0.824 0.907 0.655
0.844 0.853 0.718
0.879 0.773 0.376
0.818 0.88 0.73
0.773 0.88 0.508
0.841 0.84 0.408
0.867 0.8 0.42
0.867 0.8 0.342
0.821 0.893 0.229
0.839 0.827 0.508
0.879 0.773 0.36
0.82 0.813 0.297
0.867 0.8 0.438
0.809 0.907 0.59
0.857 0.84 0.32
0.885 0.813 0.303
0.898 0.787 0.761
0.74 0.973 0.512
0.836 0.813 0.428
0.75 0.907 0.593
0.846 0.867 0.339
0.869 0.813 0.374
0.754 0.92 0.536
0.871 0.827 0.715
0.825 0.84 0.506
0.825 0.84 0.378
0.775 0.947 0.472
0.839 0.827 0.341
0.803 0.947 0.291
0.821 0.893 0.305
0.848 0.88 0.654
0.873 0.84 0.531
0.809 0.907 0.328
0.833 0.88 0.374
0.779 0.907 0.7
0.803 0.947 0.35
0.867 0.8 0.566
0.848 0.88 0.671
0.879 0.773 0.522
0.839 0.827 0.342
0.889 0.84 0.524
0.846 0.867 0.534
0.803 0.88 0.537
0.857 0.84 0.56
0.841 0.84 0.582
0.806 0.893 0.533
0.792 0.96 0.652
0.809 0.907 0.412
0.846 0.867 0.241
0.806 0.893 0.4
0.791 0.893 0.43
0.8 0.867 0.587
0.846 0.867 0.482
0.852 0.813 0.531
0.852 0.813 0.434
0.809 0.907 0.609
0.867 0.8 0.652
0.821 0.893 0.316
0.851 0.893 0.306
0.771 0.933 0.442
0.831 0.867 0.394
0.765 0.907 0.52
0.828 0.853 0.418
0.825 0.84 0.453
0.852 0.813 0.479
0.765 0.907 0.625
0.859 0.853 0.532
0.846 0.867 0.688
0.828 0.853 0.634
0.812 0.853 0.582
0.797 0.92 0.574
0.839 0.827 0.268
0.803 0.947 0.474
0.859 0.853 0.641
0.815 0.867 0.539
0.864 0.787 0.417
0.797 0.92 0.499
0.855 0.827 0.164
0.839 0.827 0.32
0.848 0.88 0.338
0.879 0.773 0.589
0.803 0.88 0.448
0.828 0.853 0.526
0.778 0.96 0.66
0.855 0.827 0.388
0.867 0.8 0.371
0.839 0.827 0.39
0.833 0.8 0.321
0.831 0.867 0.537
0.848 0.88 0.296
0.867 0.8 0.598
0.75 0.907 0.57
0.879 0.773 0.443
0.824 0.907 0.648
0.776 0.893 0.376
0.788 0.88 0.573
0.859 0.853 0.674
0.841 0.84 0.623
0.794 0.907 0.379
0.794 0.907 0.476
0.852 0.813 0.644
0.821 0.893 0.768
0.871 0.827 0.5
0.831 0.867 0.632
0.791 0.893 0.491
0.869 0.813 0.607
0.881 0.787 0.276
0.852 0.813 0.318
0.789 0.947 0.602
0.881 0.787 0.359
0.794 0.907 0.406
0.831 0.867 0.482
0.797 0.92 0.682
0.841 0.84 0.712
0.841 0.84 0.815
0.821 0.893 0.305
0.735 0.907 0.533
0.885 0.813 0.558
0.818 0.88 0.369
0.883 0.8 0.614
0.836 0.813 0.315
0.9 0.8 0.74
0.818 0.88 0.335
0.833 0.88 0.524
0.857 0.84 0.317
0.746 0.893 0.523
0.883 0.8 0.642
0.771 0.933 0.467
0.8 0.933 0.336
0.814 0.933 0.729
0.881 0.787 0.25
0.883 0.8 0.415
0.879 0.88 0.543
0.864 0.787 0.562
0.871 0.827 0.582
0.883 0.8 0.387
0.848 0.88 0.232
0.848 0.88 0.221
0.806 0.893 0.721
0.839 0.827 0.279
0.839 0.827 0.382
0.797 0.92 0.615
0.852 0.813 0.391
0.859 0.853 0.561
0.869 0.813 0.468
0.879 0.773 0.633
0.823 0.827 0.393
0.851 0.893 0.613
0.844 0.853 0.589
0.841 0.84 0.448
0.862 0.867 0.475
0.791 0.893 0.517
0.852 0.813 0.555
0.862 0.867 0.491
0.783 0.92 0.576
0.825 0.84 0.607
0.803 0.88 0.428
0.851 0.893 0.689
0.803 0.88 0.403
0.895 0.76 0.354
0.855 0.827 0.423
0.836 0.893 0.403
0.841 0.84 0.483
0.85 0.8 0.426
0.864 0.88 0.556
0.781 0.973 0.758
0.815 0.867 0.376
0.871 0.827 0.756
0.871 0.827 0.523
0.869 0.813 0.53
0.815 0.867 0.241
0.852 0.813 0.439
0.859 0.853 0.539
0.852 0.813 0.449
0.879 0.773 0.468
0.806 0.893 0.453
0.839 0.827 0.625
0.783 0.92 0.37
0.864 0.787 0.342
0.803 0.947 0.605
0.879 0.773 0.412
0.848 0.88 0.409
0.836 0.893 0.357
0.869 0.813 0.381
0.789 0.947 0.419
0.873 0.84 0.515
0.725 0.92 0.787
0.879 0.773 0.256
0.833 0.8 0.388
0.812 0.92 0.365
0.806 0.893 0.467
0.836 0.893 0.411
0.806 0.893 0.672
0.836 0.893 0.717
0.809 0.907 0.535
0.852 0.813 0.311
0.761 0.893 0.579
0.839 0.827 0.379
0.844 0.853 0.518
0.806 0.893 0.416
0.825 0.84 0.284
0.892 0.867 0.588
0.823 0.827 0.386
0.779 0.907 0.565
0.786 0.933 0.682
0.778 0.96 0.563
0.803 0.947 0.562
0.812 0.92 0.512
0.823 0.827 0.508
0.867 0.8 0.272
0.841 0.84 0.471
0.867 0.8 0.506
0.862 0.867 0.662
0.806 0.893 0.306
0.844 0.853 0.467
0.857 0.84 0.419
0.844 0.853 0.543
0.794 0.907 0.397
0.841 0.84 0.498
0.739 0.92 0.565
0.859 0.853 0.612
0.818 0.88 0.498
0.781 0.973 0.433
0.739 0.92 0.594
0.831 0.867 0.65
0.841 0.92 0.536
0.838 0.907 0.454
0.783 0.92 0.57
0.867 0.8 0.47
0.789 0.947 0.506
0.809 0.907 0.487
0.824 0.907 0.512
0.81 0.84 0.434
0.867 0.8 0.549
0.778 0.96 0.566
0.873 0.84 0.376
0.844 0.853 0.479
0.828 0.853 0.42
0.881 0.787 0.331
0.857 0.84 0.612
0.783 0.92 0.422
0.871 0.827 0.416
0.879 0.773 0.501
0.786 0.933 0.727
0.803 0.88 0.427
0.867 0.8 0.401
0.841 0.84 0.32
0.761 0.947 0.514
0.792 0.96 0.633
0.815 0.867 0.352
0.794 0.907 0.476
0.768 0.92 0.592
0.779 0.907 0.44
0.758 0.88 0.634
0.828 0.853 0.285
0.812 0.92 0.543
0.841 0.84 0.585
0.754 0.92 0.559
0.839 0.827 0.342
0.761 0.947 0.332
0.867 0.8 0.439
0.776 0.893 0.531
0.855 0.827 0.541
0.814 0.933 0.585
0.785 0.867 0.435
0.848 0.88 0.556
0.879 0.773 0.296
0.818 0.88 0.779
0.881 0.787 0.356
0.852 0.813 0.412
0.8 0.933 0.712
0.85 0.8 0.235
0.794 0.907 0.593
0.895 0.76 0.63
0.867 0.8 0.155
0.855 0.827 0.372
0.779 0.907 0.414
0.797 0.853 0.501
0.806 0.893 0.533
0.887 0.827 0.459
0.844 0.853 0.43
0.825 0.84 0.693
0.757 0.933 0.357
0.821 0.893 0.423
0.765 0.907 0.472
0.873 0.84 0.396
0.825 0.84 0.651
0.838 0.907 0.845
0.815 0.867 0.515
0.821 0.893 0.789
0.821 0.893 0.537
0.823 0.827 0.359
0.852 0.813 0.408
0.887 0.827 0.377
0.761 0.947 0.401
0.806 0.893 0.397
0.771 0.933 0.492
0.828 0.853 0.518
0.821 0.893 0.562
0.857 0.84 0.344
0.815 0.867 0.596
0.826 0.92 0.383
0.791 0.893 0.417
0.806 0.893 0.192
0.839 0.827 0.407
0.846 0.867 0.327
0.818 0.88 0.423
0.825 0.84 0.596
0.797 0.92 0.359
0.869 0.813 0.643
0.831 0.867 0.604
0.721 0.907 0.469
0.841 0.84 0.469
0.825 0.84 0.397
0.812 0.92 0.592
0.754 0.92 0.591
0.839 0.827 0.504
0.812 0.853 0.505
0.867 0.8 0.504
0.803 0.88 0.507
0.867 0.8 0.282
0.879 0.773 0.313
0.833 0.88 0.503
0.867 0.8 0.465
0.855 0.827 0.4
0.792 0.96 0.487
0.786 0.933 0.559
0.855 0.827 0.583
0.846 0.867 0.985
0.857 0.84 0.722
0.869 0.813 0.312
0.806 0.893 0.6
0.814 0.933 0.259
0.862 0.867 0.619
0.829 0.933 0.8
0.803 0.813 0.355
0.812 0.92 0.503
0.846 0.867 0.446
0.803 0.947 0.323
0.881 0.787 0.525
0.803 0.88 0.643
0.887 0.827 0.416
0.859 0.853 0.658
0.867 0.8 0.317
0.783 0.92 0.838
0.883 0.8 0.526
0.855 0.827 0.378
0.864 0.787 0.287
0.867 0.8 0.315
0.765 0.907 0.395
0.779 0.907 0.417
0.794 0.907 0.679
0.794 0.907 0.532
0.828 0.853 0.528
0.806 0.893 0.28
0.836 0.893 0.396
0.852 0.813 0.43
0.867 0.8 0.551
0.862 0.867 0.567
0.839 0.827 0.367
0.779 0.907 0.558
0.844 0.853 0.584
0.848 0.88 0.428
0.885 0.813 0.596
0.806 0.893 0.415
0.855 0.827 0.478
0.881 0.787 0.298
0.815 0.867 0.416
0.786 0.933 0.312
0.848 0.88 0.507
0.779 0.907 0.493
0.855 0.827 0.358
0.771 0.933 0.523
0.818 0.88 0.406
0.841 0.84 0.538
0.788 0.88 0.278
0.885 0.813 0.564
0.846 0.867 0.362
0.839 0.827 0.461
0.841 0.84 0.43
0.895 0.76 0.536
0.831 0.867 0.406
0.797 0.92 0.447
0.821 0.893 0.163
0.803 0.88 0.729
0.844 0.853 0.412
0.864 0.787 0.551
0.852 0.813 0.218
0.778 0.96 0.346
0.839 0.827 0.351
0.873 0.84 0.511
0.775 0.947 0.487
0.881 0.787 0.313
0.848 0.88 0.429
0.881 0.787 0.371
0.783 0.92 0.602
0.783 0.92 0.424
0.864 0.787 0.399
0.855 0.827 0.53
0.82 0.813 0.436
0.846 0.867 0.893
0.857 0.84 0.8
0.869 0.813 0.797
0.867 0.8 0.474
0.821 0.893 0.664
0.803 0.88 0.414
0.85 0.8 0.405
0.771 0.933 0.462
0.794 0.907 0.472
0.806 0.893 0.344
0.843 0.933 0.566
0.855 0.827 0.289
0.836 0.893 0.74
0.889 0.84 0.532
0.776 0.893 0.551
0.824 0.907 0.536
0.867 0.8 0.313
0.859 0.853 0.423
0.839 0.827 0.184
0.875 0.853 0.45
0.786 0.933 0.289
0.844 0.853 0.548
0.852 0.813 0.467
0.792 0.96 0.568
0.859 0.853 0.435
0.864 0.787 0.432
0.814 0.933 0.405
0.761 0.947 0.493
0.825 0.84 0.448
0.864 0.787 0.468
0.739 0.92 0.569
0.841 0.84 0.623
0.815 0.867 0.283
0.824 0.907 0.473
0.786 0.933 0.679
0.859 0.853 0.509
0.848 0.88 0.656
0.75 0.907 0.411
0.852 0.813 0.378
0.889 0.84 0.445
0.812 0.92 0.488
0.815 0.867 0.396
0.841 0.84 0.58
0.879 0.773 0.447
0.855 0.827 0.254
0.765 0.907 0.658
0.833 0.88 0.284
0.806 0.893 0.535
0.869 0.813 0.512
0.786 0.933 0.516
0.826 0.92 0.444
0.815 0.867 0.389
0.789 0.947 0.602
0.806 0.893 0.527
0.831 0.867 0.382
0.839 0.827 0.563
0.765 0.907 0.54
0.797 0.92 0.481
0.824 0.907 0.354
0.806 0.893 0.466
0.791 0.893 0.481
0.881 0.787 0.426
0.855 0.827 0.398
0.743 0.933 0.407
0.857 0.84 0.513
0.855 0.827 0.278
0.803 0.88 0.331
0.789 0.947 0.424
0.848 0.88 0.422
0.879 0.773 0.448
0.879 0.773 0.531
0.855 0.827 0.645
0.839 0.827 0.384
0.895 0.76 0.803
0.875 0.853 0.529
0.809 0.907 0.652
0.791 0.893 0.503
0.889 0.84 0.495
0.825 0.84 0.383
0.815 0.867 0.263
0.844 0.853 0.659
0.879 0.773 0.531
0.806 0.893 0.187
0.883 0.8 0.432
0.867 0.8 0.468
0.867 0.8 0.55
0.806 0.893 0.533
0.781 0.973 0.466
0.838 0.907 0.457
0.783 0.92 0.526
0.788 0.88 0.304
0.833 0.8 0.505
0.833 0.8 0.313
0.789 0.947 0.862
0.881 0.787 0.299
0.783 0.92 0.465
0.81 0.84 0.474
0.851 0.893 0.418
0.791 0.893 0.584
0.821 0.893 0.559
0.794 0.907 0.524
0.791 0.893 0.472
0.783 0.92 0.38
0.846 0.867 0.283
0.812 0.853 0.392
0.836 0.893 0.326
0.809 0.907 0.52
0.806 0.827 0.406
0.846 0.867 0.341
0.859 0.853 0.52
0.803 0.947 0.569
0.846 0.867 0.347
0.818 0.88 0.441
0.883 0.8 0.468
0.879 0.773 0.398
0.869 0.813 0.659
0.786 0.933 0.547
0.838 0.907 0.628
0.857 0.84 0.577
0.818 0.88 0.56
0.836 0.893 0.463
0.794 0.907 0.386
0.883 0.8 0.547
0.776 0.893 0.483
0.783 0.92 0.485
0.829 0.933 0.704
0.8 0.867 0.316
0.825 0.84 0.271
0.838 0.907 0.601
0.836 0.893 0.609
0.829 0.933 0.514
0.848 0.88 0.318
0.757 0.933 0.531
0.869 0.813 0.586
0.785 0.867 0.464
0.771 0.933 0.524
0.794 0.907 0.456
0.855 0.827 0.528
0.848 0.88 0.482
0.794 0.907 0.441
0.895 0.76 0.223
0.871 0.827 0.288
0.825 0.84 0.292
0.859 0.853 0.602
0.875 0.853 0.522
0.783 0.92 0.619
0.848 0.88 0.699
0.857 0.84 0.205
0.765 0.907 0.559
0.873 0.84 0.364
0.841 0.84 0.625
0.8 0.867 0.538
0.803 0.88 0.564
0.867 0.8 0.428
0.806 0.893 0.62
0.857 0.84 0.541
0.855 0.827 0.8
0.836 0.893 0.463
0.844 0.853 0.615
0.725 0.92 0.538
0.846 0.867 0.495
0.887 0.827 0.542
0.814 0.933 0.405
0.812 0.853 0.28
0.833 0.88 0.374
0.871 0.827 0.635
0.797 0.92 0.536
0.857 0.84 0.383
0.768 0.92 0.514
0.797 0.853 0.408
0.828 0.853 0.468
0.81 0.84 0.254
0.859 0.853 0.698
0.794 0.907 0.574
0.833 0.88 0.312
0.881 0.787 0.367
0.786 0.933 0.759
0.779 0.907 0.495
0.824 0.907 0.36
0.789 0.947 0.512
0.855 0.827 0.437
0.898 0.787 0.683
0.839 0.827 0.329
0.838 0.907 0.705
0.778 0.96 0.861
0.815 0.867 0.367
0.881 0.787 0.378
0.869 0.813 0.284
0.859 0.853 0.661
0.821 0.893 0.621
0.871 0.827 0.675
0.771 0.933 0.383
0.768 0.92 0.351
0.761 0.947 0.445
0.879 0.773 0.429
0.806 0.893 0.258
0.823 0.827 0.439
0.833 0.88 0.5
0.806 0.893 0.456
0.75 0.907 0.472
0.869 0.813 0.522
0.875 0.853 0.572
0.825 0.84 0.538
0.862 0.867 0.721
0.821 0.893 0.551
0.864 0.787 0.442
0.812 0.853 0.336
0.757 0.933 0.555
0.783 0.92 0.581
0.794 0.907 0.616
0.875 0.853 0.513
0.867 0.8 0.475
0.855 0.827 0.776
0.85 0.8 0.508
0.887 0.827 0.552
0.873 0.84 0.352
0.833 0.88 0.316
0.818 0.88 0.305
0.797 0.92 0.362
0.885 0.813 0.597
0.844 0.853 0.449
0.855 0.827 0.565
0.775 0.947 0.421
0.818 0.88 0.59
0.855 0.827 0.479
0.797 0.92 0.645
0.841 0.84 0.564
0.855 0.827 0.321
0.883 0.8 0.408
0.791 0.893 0.561
0.871 0.827 0.517
0.857 0.84 0.348
0.815 0.867 0.296
0.809 0.907 0.498
0.839 0.827 0.409
0.867 0.8 0.539
0.859 0.853 0.411
0.857 0.84 0.653
0.844 0.853 0.518
0.848 0.88 0.531
0.773 0.88 0.497
0.836 0.893 0.546
0.809 0.907 0.3
0.839 0.827 0.244
0.859 0.853 0.539
0.838 0.907 0.931
0.779 0.907 0.528
0.824 0.907 0.339
0.887 0.827 0.601
0.852 0.813 0.443
0.818 0.88 0.331
0.8 0.933 0.276
0.815 0.867 0.389
0.875 0.853 0.87
0.889 0.84 0.315
0.838 0.907 0.587
0.841 0.92 0.761
0.867 0.8 0.352
0.792 0.96 0.765
0.812 0.92 0.959
0.794 0.907 0.521
0.867 0.8 0.346
0.881 0.787 0.299
0.791 0.893 0.624
0.881 0.787 0.482
0.879 0.773 0.538
0.794 0.907 0.305
0.879 0.773 0.355
0.75 0.907 0.514
0.789 0.947 0.487
0.789 0.947 0.581
0.846 0.867 0.366
0.815 0.867 0.343
0.8 0.933 0.329
0.823 0.827 0.384
0.871 0.827 0.584
0.8 0.933 0.452
0.839 0.827 0.4
0.761 0.893 0.538
0.768 0.92 0.433
0.786 0.933 0.416
0.814 0.933 0.355
0.765 0.907 0.598
0.895 0.76 0.318
0.815 0.867 0.335
0.867 0.8 0.45
0.836 0.893 0.691
0.815 0.867 0.379
0.848 0.88 0.236
0.743 0.933 0.511
0.828 0.853 0.51
0.821 0.893 0.716
0.794 0.907 0.663
0.82 0.813 0.578
0.862 0.867 0.49
0.839 0.827 0.404
0.818 0.88 0.54
0.867 0.8 0.344
0.775 0.947 0.386
0.869 0.813 0.378
0.739 0.92 0.589
0.826 0.92 0.471
0.806 0.893 0.189
0.806 0.96 0.693
0.818 0.88 0.399
0.815 0.867 0.458
0.879 0.773 0.481
0.828 0.853 0.406
0.826 0.92 0.419
0.859 0.853 0.62
0.786 0.933 0.529
0.831 0.867 0.567
0.873 0.84 0.397
0.847 0.787 0.275
0.833 0.8 0.356
0.867 0.8 0.42
0.833 0.88 0.424
0.871 0.827 0.549
0.881 0.787 0.32
0.8 0.933 0.606
0.844 0.853 0.534
0.794 0.907 0.345
0.771 0.933 0.722
0.8 0.933 0.521
0.797 0.92 0.385
0.825 0.84 0.424
0.8 0.933 0.577
0.85 0.8 0.247
0.889 0.84 0.493
0.877 0.867 0.415
0.859 0.853 0.636
0.859 0.853 0.599
0.859 0.853 0.669
0.848 0.88 0.394
0.791 0.893 0.44
0.803 0.813 0.261
0.783 0.92 0.542
0.833 0.88 0.608
0.797 0.92 0.525
0.785 0.867 0.307
0.779 0.907 0.811
0.857 0.84 0.741
0.879 0.773 0.453
0.791 0.893 0.743
0.867 0.8 0.375
0.809 0.907 0.39
0.867 0.8 0.436
0.869 0.813 0.635
0.803 0.947 0.514
0.867 0.8 0.419
0.841 0.84 0.829
0.788 0.88 0.403
0.855 0.827 0.564
0.812 0.92 0.325
0.821 0.893 0.596
0.775 0.947 0.734
0.881 0.787 0.419
0.833 0.88 0.227
0.791 0.893 0.704
0.833 0.88 0.339
0.855 0.827 0.488
0.775 0.947 0.416
0.776 0.893 0.464
0.839 0.827 0.275
0.818 0.88 0.282
0.781 0.973 0.766
0.757 0.933 0.492
0.859 0.853 0.442
0.848 0.88 0.387
0.779 0.907 0.55
0.794 0.907 0.462
0.825 0.84 0.402
0.771 0.933 0.484
0.783 0.92 0.334
0.879 0.773 0.537
0.841 0.84 0.282
0.824 0.907 0.538
0.797 0.92 0.494
0.846 0.867 0.861
0.823 0.827 0.575
0.869 0.813 0.814
0.791 0.893 0.613
0.809 0.907 0.49
0.852 0.813 0.193
0.869 0.813 0.57
0.8 0.933 0.398
0.869 0.813 0.47
0.855 0.92 0.4
0.829 0.933 0.607
0.815 0.867 0.622
0.846 0.867 0.593
0.768 0.92 0.596
0.821 0.893 0.409
0.743 0.933 0.48
0.836 0.893 0.413
0.859 0.853 0.515
0.821 0.893 0.462
0.794 0.907 0.55
0.783 0.92 0.445
0.776 0.893 0.406
0.873 0.84 0.519
0.844 0.853 0.393
0.867 0.8 0.263
0.791 0.893 0.484
0.867 0.8 0.359
0.803 0.88 0.344
0.833 0.88 0.364
0.797 0.92 0.523
0.809 0.907 0.41
0.841 0.84 0.439
0.786 0.933 0.386
0.826 0.92 0.854
0.75 0.907 0.454
0.812 0.92 0.327
0.85 0.8 0.391
0.788 0.88 0.461
0.871 0.827 0.554
0.848 0.88 0.232
0.786 0.933 0.686
0.803 0.88 0.468
0.761 0.947 0.567
0.855 0.827 0.655
0.873 0.84 0.355
0.809 0.907 0.416
0.836 0.813 0.566
0.831 0.867 0.354
0.825 0.84 0.174
0.768 0.92 0.61
0.855 0.827 0.574
0.841 0.84 0.468
0.824 0.907 0.745
0.881 0.787 0.518
0.786 0.933 0.602
0.825 0.84 0.414
0.786 0.933 0.437
0.839 0.827 0.476
0.852 0.813 0.719
0.783 0.92 0.256
0.786 0.933 0.457
0.768 0.92 0.359
0.839 0.827 0.657
0.855 0.827 0.465
0.783 0.92 0.627
0.873 0.84 0.736
0.857 0.84 0.408
0.855 0.827 0.477
0.871 0.827 0.483
0.871 0.827 0.336
0.8 0.933 0.534
0.797 0.92 0.375
0.8 0.933 0.41
0.841 0.84 0.567
0.836 0.893 0.423
0.786 0.933 0.245
0.867 0.8 0.709
0.889 0.84 0.581
0.791 0.893 0.438
0.836 0.813 0.395
0.754 0.92 0.522
0.771 0.933 0.577
0.765 0.907 0.363
0.867 0.8 0.538
0.857 0.84 0.492
0.797 0.92 0.526
0.852 0.813 0.623
0.895 0.76 0.451
0.775 0.947 0.46
0.841 0.84 0.464
0.803 0.88 0.431
0.873 0.84 0.692
0.825 0.84 0.488
0.855 0.827 0.389
0.792 0.96 0.706
0.812 0.92 0.576
0.871 0.827 0.498
0.786 0.933 0.755
0.848 0.88 0.493
0.775 0.947 0.629
0.768 0.92 0.432
0.855 0.827 0.511
0.765 0.907 0.296
0.836 0.813 0.36
0.852 0.813 0.366
0.855 0.827 0.459
0.857 0.84 0.518
0.818 0.88 0.452
0.873 0.84 0.383
0.848 0.88 0.355
0.855 0.827 0.47
0.776 0.893 0.578
0.768 0.92 0.494
0.836 0.813 0.476
0.881 0.787 0.335
0.836 0.813 0.281
0.864 0.88 0.431
0.871 0.827 0.445
0.871 0.827 0.459
0.881 0.787 0.122
0.803 0.947 0.59
0.833 0.88 0.325
0.821 0.893 0.499
0.848 0.88 0.213
0.779 0.907 0.606
0.779 0.907 0.469
0.824 0.907 0.369
0.788 0.88 0.542
0.833 0.88 0.562
0.841 0.84 0.369
0.881 0.787 0.379
0.836 0.893 0.288
0.862 0.867 0.576
0.754 0.92 0.582
0.818 0.88 0.444
0.828 0.853 0.325
0.836 0.813 0.33
0.851 0.893 0.799
0.786 0.933 0.603
0.857 0.84 0.637
0.806 0.893 0.416
0.824 0.907 0.424
0.806 0.893 0.472
0.836 0.893 0.388
0.806 0.893 0.703
0.797 0.92 0.471
0.855 0.827 0.484
0.821 0.893 0.538
0.855 0.827 0.307
0.859 0.853 0.545
0.841 0.84 0.196
0.825 0.84 0.38
0.765 0.907 0.597
0.754 0.92 0.413
0.776 0.893 0.595
0.809 0.907 0.566
0.857 0.84 0.656
0.848 0.88 0.818
0.806 0.893 0.634
0.855 0.827 0.426
0.848 0.88 0.555
0.859 0.853 0.333
0.846 0.867 0.568
0.879 0.88 0.699
0.81 0.84 0.51
0.765 0.907 0.413
0.8 0.933 0.821
0.794 0.907 0.497
0.846 0.867 0.248
0.786 0.933 0.517
0.831 0.867 0.36
0.825 0.84 0.357
0.831 0.867 0.359
0.867 0.8 0.38
0.815 0.867 0.514
0.859 0.853 0.692
0.881 0.787 0.354
0.786 0.933 0.499
0.814 0.933 0.398
0.857 0.84 0.418
0.791 0.893 0.569
0.848 0.88 0.265
0.828 0.853 0.732
0.814 0.933 0.543
0.783 0.92 0.408
0.797 0.92 0.316
0.797 0.92 0.405
0.779 0.907 0.382
0.818 0.88 0.483
0.806 0.893 0.252
0.833 0.88 0.581
0.875 0.853 0.488
0.871 0.827 0.45
0.771 0.933 0.781
0.818 0.88 0.316
0.871 0.827 0.402
0.783 0.92 0.32
0.826 0.92 0.59
0.775 0.947 0.376
0.848 0.88 0.249
0.895 0.76 0.36
0.739 0.92 0.439
0.831 0.867 0.571
0.838 0.907 0.33
0.841 0.84 0.4
0.791 0.893 0.424
0.779 0.907 0.496
0.828 0.853 0.674
0.848 0.88 0.214
0.815 0.867 0.181
0.829 0.933 0.471
0.895 0.76 0.35
0.779 0.907 0.347
0.776 0.893 0.564
0.846 0.867 0.528
0.8 0.867 0.457
0.875 0.853 0.59
0.879 0.773 0.281
0.844 0.853 0.81
0.757 0.933 0.468
0.821 0.893 0.263
0.824 0.907 0.596
0.803 0.947 0.37
0.848 0.88 0.507
0.771 0.933 0.443
0.869 0.813 0.415
0.85 0.8 0.475
0.848 0.88 0.309
0.895 0.76 0.616
0.879 0.773 0.53
0.818 0.88 0.457
0.826 0.92 0.915
0.803 0.947 0.638
0.809 0.907 0.284
0.873 0.84 0.291
0.803 0.88 0.498
0.895 0.76 0.236
0.803 0.947 0.293
0.795 0.973 0.542
0.8 0.933 0.469
0.806 0.893 0.688
0.838 0.907 0.924
0.855 0.827 0.602
0.806 0.893 0.353
0.836 0.893 0.515
0.783 0.92 0.378
0.754 0.92 0.448
0.85 0.8 0.384
0.789 0.947 0.543
0.809 0.907 0.504
0.846 0.867 0.39
0.786 0.933 0.631
0.794 0.907 0.43
0.765 0.907 0.513
0.859 0.853 0.672
0.8 0.933 0.568
0.887 0.827 0.592
0.757 0.933 0.466
0.824 0.907 0.403
0.836 0.813 0.552
0.879 0.773 0.545
0.761 0.947 0.681
0.818 0.88 0.462
0.815 0.867 0.292
0.754 0.92 0.297
0.859 0.853 0.496
0.824 0.907 0.439
0.869 0.813 0.537
0.869 0.813 0.591
0.779 0.907 0.586
0.794 0.907 0.347
0.867 0.8 0.311
0.85 0.8 0.643
0.839 0.827 0.223
0.833 0.88 0.621
0.828 0.853 0.353
0.786 0.933 0.239
0.852 0.813 0.678
0.844 0.853 0.515
0.824 0.907 0.357
0.765 0.907 0.317
0.869 0.813 0.363
0.818 0.88 0.425
0.894 0.88 0.606
0.871 0.827 0.322
0.857 0.84 0.422
0.814 0.933 0.579
0.776 0.893 0.438
0.812 0.853 0.456
0.855 0.827 0.35
0.831 0.867 0.218
0.889 0.84 0.44
0.836 0.893 0.595
0.869 0.813 0.447
0.821 0.893 0.594
0.839 0.827 0.425
0.833 0.88 0.468
0.821 0.893 0.53
0.817 0.8 0.254
0.831 0.867 0.582
0.867 0.8 0.292
0.825 0.84 0.228
0.768 0.92 0.312
0.862 0.867 0.625
0.824 0.907 0.275
0.859 0.853 0.57
0.852 0.813 0.442
0.826 0.92 0.615
0.855 0.827 0.622
0.795 0.973 0.659
0.757 0.987 0.607
0.765 0.907 0.664
0.869 0.813 0.797
0.824 0.907 0.42
0.85 0.8 0.313
0.809 0.907 0.301
0.8 0.933 0.513
0.873 0.84 0.498
0.815 0.867 0.344
0.746 0.947 0.518
0.779 0.907 0.509
0.883 0.8 0.486
0.815 0.867 0.458
0.776 0.893 0.361
0.833 0.88 0.257
0.806 0.893 0.49
0.841 0.84 0.678
0.836 0.893 0.768
0.85 0.8 0.493
0.862 0.867 0.531
0.824 0.907 0.721
0.841 0.84 0.396
0.833 0.8 0.302
0.761 0.947 0.46
0.768 0.92 0.521
0.867 0.8 0.465
0.85 0.8 0.511
0.883 0.8 0.683
0.746 0.947 0.546
0.848 0.88 0.405
0.855 0.827 0.52
0.859 0.853 0.748
0.826 0.92 0.492
0.844 0.853 0.414
0.8 0.933 0.538
0.779 0.907 0.625
0.814 0.933 0.249
0.846 0.867 0.331
0.794 0.907 0.526
0.862 0.867 0.596
0.806 0.893 0.455
0.844 0.853 0.784
0.844 0.853 0.443
0.789 0.947 0.817
0.851 0.893 0.66
0.825 0.84 0.513
0.855 0.827 0.619
0.831 0.867 0.317
0.867 0.8 0.461
0.806 0.893 0.401
0.795 0.973 0.519
0.867 0.8 0.6
0.862 0.867 0.717
0.859 0.853 0.515
0.839 0.827 0.419
0.806 0.893 0.648
0.824 0.907 0.447
0.841 0.84 0.652
0.867 0.8 0.302
0.746 0.893 0.573
0.833 0.88 0.295
0.788 0.88 0.373
0.855 0.827 0.4
0.797 0.92 0.843
0.869 0.813 0.363
0.821 0.893 0.526
0.794 0.907 0.425
0.754 0.92 0.432
0.809 0.907 0.3
0.867 0.8 0.459
0.815 0.867 0.422
0.833 0.88 0.313
0.881 0.787 0.342
0.862 0.867 0.586
0.779 0.907 0.486
0.871 0.827 0.414
0.891 0.853 0.469
0.761 0.947 0.639
0.809 0.907 0.295
0.831 0.867 0.361
0.848 0.88 0.326
0.879 0.773 0.509
0.786 0.933 0.307
0.82 0.813 0.209
0.824 0.907 0.705
0.8 0.933 0.473
0.841 0.84 0.374
0.797 0.853 0.413
0.855 0.827 0.884
0.775 0.947 0.654
0.881 0.787 0.365
0.823 0.827 0.32
0.768 0.92 0.507
0.815 0.867 0.44
0.806 0.893 0.481
0.839 0.827 0.219
0.771 0.933 0.498
0.795 0.973 0.455
0.879 0.773 0.408
0.867 0.8 0.372
0.8 0.933 0.505
0.869 0.813 0.328
0.867 0.8 0.383
0.8 0.933 0.593
0.851 0.893 0.643
0.836 0.893 0.265
0.846 0.867 0.617
0.867 0.8 0.283
0.857 0.84 0.44
0.806 0.893 0.516
0.844 0.853 0.169
0.855 0.827 0.834
0.836 0.813 0.343
0.879 0.773 0.468
0.852 0.813 0.434
0.833 0.88 0.385
0.75 0.907 0.358
0.754 0.92 0.367
0.871 0.827 0.571
0.838 0.907 0.348
0.781 0.853 0.557
0.879 0.773 0.452
0.791 0.893 0.531
0.797 0.92 0.394
0.768 0.92 0.423
0.841 0.84 0.602
0.765 0.907 0.413
0.806 0.893 0.464
0.859 0.853 0.478
0.771 0.933 0.385
0.761 0.893 0.541
0.841 0.84 0.416
0.803 0.88 0.481
0.824 0.907 1.0
0.873 0.84 0.422
0.779 0.907 0.418
0.848 0.88 0.404
0.869 0.813 0.476
0.794 0.907 0.39
0.833 0.88 0.295
0.761 0.947 0.509
0.833 0.88 0.284
0.852 0.813 0.268
0.803 0.88 0.502
0.831 0.867 0.475
0.848 0.88 0.231
0.824 0.907 0.402
0.754 0.92 0.533
0.889 0.84 0.413
0.831 0.867 0.446
0.841 0.84 0.567
0.855 0.827 0.306
0.859 0.853 0.572
0.819 0.96 0.64
0.885 0.813 0.676
0.797 0.92 0.399
0.824 0.907 0.813
0.815 0.867 0.481
0.848 0.88 0.363
0.836 0.893 0.356
0.881 0.787 0.359
0.859 0.853 0.547
0.815 0.867 0.445
0.867 0.8 0.53
0.828 0.853 0.49
0.771 0.933 0.627
0.881 0.787 0.287
0.848 0.88 0.278
0.797 0.92 0.56
0.881 0.787 0.458
0.873 0.84 0.658
0.867 0.8 0.354
0.771 0.933 0.449
0.839 0.827 0.453
0.821 0.893 0.628
0.841 0.84 0.293
0.838 0.907 0.437
0.859 0.853 0.372
0.814 0.933 0.569
0.867 0.8 0.314
0.831 0.867 0.432
0.812 0.853 0.271
0.792 0.96 0.822
0.885 0.813 0.525
0.892 0.867 0.382
0.846 0.867 0.654
0.765 0.907 0.502
0.779 0.907 0.283
0.836 0.813 0.583
0.877 0.76 0.366
0.871 0.827 0.494
0.877 0.867 0.399
0.867 0.8 0.297
0.836 0.893 0.427
0.754 0.92 0.424
0.839 0.827 0.33
0.814 0.933 0.513
0.846 0.867 0.401
0.881 0.787 0.424
0.867 0.8 0.339
0.867 0.8 0.487
0.815 0.867 0.259
0.859 0.853 0.43
0.895 0.76 0.582
0.773 0.88 0.411
0.839 0.827 0.585
0.829 0.933 0.931
0.855 0.827 0.4
0.848 0.88 0.253
0.879 0.773 0.309
0.809 0.907 0.715
0.833 0.88 0.423
0.846 0.867 0.435
0.812 0.92 0.704
0.779 0.907 0.231
0.85 0.8 0.39
0.864 0.787 0.492
0.867 0.8 0.393
0.783 0.92 0.723
0.824 0.907 0.646
0.833 0.88 0.67
0.824 0.907 0.549
0.844 0.853 0.314
0.846 0.867 0.361
0.778 0.96 0.82
0.825 0.84 0.367
0.767 0.973 0.72
0.818 0.88 0.318
0.883 0.8 0.542
0.862 0.867 0.317
0.867 0.8 0.412
0.833 0.88 0.263
0.765 0.907 0.614
0.806 0.893 0.507
0.812 0.92 0.436
0.736 0.96 0.466
0.778 0.96 0.696
0.775 0.947 0.293
0.757 0.933 0.628
0.871 0.827 0.307
0.824 0.907 0.435
0.848 0.88 0.379
0.871 0.827 0.523
0.821 0.893 0.352
0.859 0.853 0.467
0.855 0.827 0.496
0.812 0.92 0.545
0.8 0.867 0.521
0.803 0.88 0.502
0.867 0.8 0.392
0.831 0.867 0.452
0.846 0.867 0.528
0.803 0.88 0.534
0.828 0.853 0.425
0.773 0.88 0.371
0.791 0.893 0.536
0.806 0.893 0.444
0.862 0.867 0.438
0.889 0.84 0.437
0.875 0.853 0.331
0.867 0.8 0.517
0.879 0.773 0.496
0.855 0.827 0.607
0.788 0.88 0.371
0.821 0.893 0.518
0.826 0.92 0.6
0.883 0.8 0.426
0.828 0.853 0.669
0.871 0.827 0.416
0.815 0.867 0.39
0.838 0.907 0.403
0.818 0.88 0.463
0.754 0.92 0.626
0.869 0.813 0.667
0.833 0.88 0.693
0.871 0.827 0.487
0.8 0.933 0.566
0.839 0.827 0.48
0.836 0.813 0.385
0.831 0.867 0.734
0.844 0.853 0.816
0.791 0.893 0.613
0.791 0.893 0.376
0.881 0.787 0.584
0.885 0.813 0.678
0.862 0.867 0.526
0.8 0.933 0.37
0.857 0.84 0.406
0.892 0.867 0.606
0.867 0.8 0.425
0.75 0.96 0.673
0.768 0.92 0.593
0.806 0.893 0.655
0.797 0.92 0.401
0.864 0.787 0.291
0.8 0.867 0.251
0.814 0.933 0.344
0.879 0.773 0.55
0.852 0.813 0.616
0.873 0.84 0.585
0.846 0.867 0.409
0.846 0.867 0.312
0.779 0.907 0.637
0.836 0.813 0.375
0.829 0.933 0.561
0.867 0.8 0.378
0.739 0.92 0.588
0.848 0.88 0.848
0.788 0.88 0.523
0.869 0.813 0.415
0.848 0.88 0.21
0.879 0.773 0.258
0.871 0.827 0.442
0.765 0.907 0.476
0.846 0.867 0.232
0.881 0.787 0.216
0.818 0.88 0.469
0.841 0.84 0.427
0.8 0.933 0.468
0.838 0.907 0.351
0.817 0.947 0.687
0.867 0.8 0.389
0.786 0.933 0.483
0.821 0.893 0.59
0.754 0.92 0.501
0.836 0.813 0.497
0.881 0.787 0.337
0.875 0.853 0.524
0.776 0.893 0.393
0.791 0.893 0.445
0.831 0.867 0.415
0.85 0.8 0.158
0.873 0.84 0.6
0.871 0.827 0.524
0.857 0.84 0.572
0.879 0.773 0.594
0.797 0.92 0.464
0.771 0.933 0.289
0.791 0.893 0.442
0.806 0.893 0.353
0.857 0.84 0.453
0.818 0.88 0.356
0.864 0.787 0.582
0.828 0.853 0.437
0.828 0.853 0.608
0.839 0.827 0.792
0.848 0.88 0.45
0.839 0.827 0.492
0.828 0.853 0.287
0.769 0.867 0.515
0.848 0.88 0.349
0.855 0.827 0.251
0.779 0.907 0.361
0.824 0.907 0.563
0.867 0.8 0.303
0.768 0.92 0.595
0.85 0.8 0.39
0.818 0.88 0.578
0.883 0.8 0.552
0.848 0.88 0.603
0.879 0.773 0.497
0.831 0.867 0.454
0.818 0.88 0.287
0.826 0.92 0.309
0.833 0.88 0.685
0.833 0.88 0.984
0.803 0.88 0.397
0.786 0.933 0.269
0.768 0.92 0.501
0.871 0.827 0.318
0.831 0.867 0.677
0.75 0.907 0.508
0.848 0.88 0.795
0.826 0.92 0.368
0.859 0.853 0.359
0.841 0.92 0.411
0.9 0.8 0.57
0.841 0.92 0.566
0.794 0.907 0.628
0.867 0.8 0.374
0.821 0.893 0.394
0.817 0.947 0.591
0.836 0.893 0.634
0.869 0.813 0.403
0.873 0.84 0.597
0.815 0.867 0.532
0.839 0.827 0.404
0.8 0.867 0.439
0.812 0.853 0.616
0.828 0.853 0.228
0.873 0.84 0.462
0.864 0.787 0.386
0.815 0.867 0.368
0.881 0.787 0.197
0.857 0.84 0.648
0.8 0.867 0.344
0.815 0.867 0.37
0.791 0.893 0.454
0.867 0.8 0.639
0.844 0.853 0.261
0.771 0.933 0.714
0.792 0.96 0.669
0.779 0.907 0.54
0.839 0.827 0.378
0.867 0.8 0.582
0.803 0.88 0.192
0.864 0.88 0.775
0.859 0.853 0.53
0.8 0.867 0.457
0.875 0.853 0.545
0.859 0.853 0.671
0.841 0.84 0.513
0.848 0.88 0.399
0.857 0.84 0.506
0.806 0.893 0.722
0.867 0.8 0.311
0.836 0.893 0.699
0.806 0.827 0.176
0.757 0.933 0.467
0.844 0.853 0.682
0.867 0.8 0.288
0.768 0.92 0.553
0.821 0.893 0.343
0.885 0.813 0.558
0.879 0.773 0.433
0.879 0.773 0.351
0.846 0.867 0.744
0.844 0.853 0.678
0.791 0.893 0.411
0.848 0.88 0.252
0.864 0.88 0.748
0.767 0.973 0.387
0.797 0.92 0.668
0.781 0.973 0.506
0.815 0.867 0.424
0.844 0.853 0.632
0.803 0.88 0.279
0.817 0.947 0.449
0.775 0.947 0.567
0.881 0.787 0.336
0.797 0.92 0.327
0.838 0.907 0.439
0.812 0.92 0.663
0.841 0.84 0.582
0.839 0.827 0.472
0.776 0.893 0.443
0.781 0.973 0.429
0.765 0.907 0.473
0.788 0.88 0.408
0.864 0.787 0.407
0.848 0.88 0.43
0.887 0.827 0.593
0.855 0.827 0.473
0.764 0.96 0.663
0.871 0.827 0.561
0.869 0.813 0.474
0.818 0.88 0.386
0.8 0.933 0.34
0.873 0.84 0.68
0.862 0.867 0.695
0.881 0.787 0.299
0.788 0.88 0.443
0.833 0.88 0.479
0.815 0.867 0.417
0.841 0.84 0.798
0.831 0.867 0.475
0.855 0.827 0.389
0.867 0.8 0.491
0.771 0.933 0.404
0.887 0.827 0.552
0.788 0.88 0.314
0.839 0.827 0.405
0.877 0.867 0.384
0.852 0.813 0.397
0.812 0.92 0.716
0.792 0.96 0.567
0.831 0.787 0.386
0.833 0.88 0.34
0.828 0.853 0.55
0.85 0.8 0.498
0.8 0.933 0.452
0.879 0.773 0.488
0.826 0.92 0.384
0.85 0.8 0.411
0.776 0.893 0.465
0.761 0.893 0.526
0.873 0.84 0.509
0.841 0.84 0.37
0.757 0.933 0.413
0.826 0.92 0.518
0.852 0.813 0.639
0.875 0.853 0.406
0.803 0.947 0.668
0.869 0.813 0.649
0.848 0.88 0.656
0.846 0.867 0.434
0.831 0.867 0.393
0.867 0.8 0.305
0.806 0.893 0.739
0.885 0.813 0.536
0.867 0.8 0.316
0.815 0.867 0.616
0.848 0.88 0.346
0.846 0.867 0.588
0.871 0.827 0.297
0.815 0.867 0.357
0.869 0.813 0.385
0.828 0.853 0.309
0.803 0.88 0.321
0.841 0.84 0.456
0.776 0.893 0.391
0.883 0.8 0.862
0.864 0.787 0.396
0.839 0.827 0.583
0.848 0.88 0.392
0.823 0.827 0.444
0.848 0.88 0.397
0.853 0.907 0.377
0.867 0.8 0.373
0.82 0.813 0.235
0.846 0.867 0.38
0.867 0.8 0.594
0.883 0.8 0.58
0.783 0.92 0.61
0.825 0.84 0.231
0.806 0.893 0.514
0.788 0.88 0.483
0.818 0.88 0.571
0.806 0.893 0.392
0.823 0.827 0.436
0.879 0.773 0.548
0.839 0.827 0.324
0.85 0.8 0.312
0.85 0.8 0.445
0.824 0.907 0.547
0.871 0.827 0.39
0.857 0.84 0.543
0.852 0.813 0.532
0.809 0.907 0.386
0.783 0.92 0.624
0.867 0.8 0.356
0.771 0.933 0.549
0.785 0.867 0.503
0.841 0.84 0.496
0.806 0.893 0.466
0.773 0.88 0.298
0.836 0.893 0.376
0.791 0.893 0.479
0.881 0.787 0.411
0.815 0.867 0.407
0.844 0.853 0.382
0.855 0.827 0.327
0.846 0.867 0.684
0.818 0.88 0.346
0.831 0.867 0.42
0.814 0.933 0.518
0.768 0.92 0.618
0.857 0.84 0.478
0.885 0.813 0.596
0.867 0.8 0.467
0.841 0.84 0.638
0.761 0.893 0.418
0.768 0.92 0.381
0.864 0.787 0.487
0.871 0.827 0.611
0.818 0.88 0.446
0.803 0.88 0.528
0.841 0.84 0.249
0.788 0.88 0.408
0.814 0.933 0.913
0.881 0.787 0.371
0.722 0.96 0.58
0.806 0.96 0.516
0.869 0.813 0.441
0.812 0.92 0.705
0.794 0.907 0.371
0.883 0.8 0.537
0.824 0.907 0.602
0.875 0.853 0.657
0.826 0.92 0.677
0.889 0.84 0.52
0.853 0.907 0.796
0.821 0.893 0.585
0.821 0.893 0.767
0.836 0.893 0.409
0.739 0.92 0.635
0.818 0.88 0.512
0.8 0.867 0.336
0.812 0.92 0.494
0.839 0.827 0.712
0.803 0.88 0.661
0.867 0.8 0.504
0.841 0.84 0.403
0.794 0.907 0.394
0.855 0.827 0.505
0.862 0.867 0.755
0.783 0.92 0.576
0.817 0.947 0.513
0.841 0.84 0.388
0.794 0.907 0.753
0.839 0.827 0.436
0.757 0.933 0.705
0.828 0.853 0.486
0.873 0.84 0.501
0.85 0.8 0.471
0.825 0.84 0.544
0.867 0.8 0.279
0.836 0.893 0.292
0.857 0.84 0.818
0.825 0.84 0.672
0.855 0.827 0.316
0.881 0.787 0.339
0.797 0.92 0.354
0.809 0.907 0.351
0.722 0.96 0.576
0.8 0.867 0.372
0.887 0.827 0.344
0.883 0.8 0.469
0.809 0.907 0.756
0.831 0.867 0.606
0.883 0.8 0.421
0.791 0.893 0.411
0.852 0.813 0.591
0.812 0.92 0.363
0.818 0.88 0.851
0.844 0.853 0.682
0.846 0.867 0.653
0.857 0.84 0.489
0.891 0.853 0.583
0.828 0.853 0.36
0.859 0.853 0.497
0.803 0.947 0.532
0.841 0.84 0.599
0.812 0.853 0.46
0.825 0.84 0.443
0.857 0.84 0.545
0.786 0.933 0.469
0.786 0.933 0.581
0.855 0.827 0.411
0.855 0.827 0.513
0.877 0.867 0.761
0.836 0.813 0.345
0.768 0.92 0.632
0.803 0.88 0.477
0.794 0.907 0.36
0.806 0.893 0.36
0.826 0.92 0.589
0.85 0.8 0.312
0.871 0.827 0.609
0.806 0.893 0.478
0.757 0.933 0.37
0.879 0.773 0.4
0.771 0.933 0.436
0.871 0.827 0.645
0.859 0.853 0.749
0.85 0.8 0.306
0.867 0.8 0.587
0.821 0.893 0.526
0.765 0.907 0.553
0.859 0.853 0.584
0.859 0.853 0.6
0.871 0.827 0.373
0.869 0.813 0.519
0.803 0.88 0.344
0.855 0.827 0.578
0.791 0.893 0.475
0.869 0.813 0.502
0.867 0.8 0.462
0.833 0.88 0.371
0.815 0.867 0.375
0.852 0.813 0.448
0.841 0.84 0.343
0.841 0.84 0.342
0.803 0.88 0.395
0.761 0.893 0.543
0.871 0.827 0.456
0.771 0.933 0.433
0.848 0.88 0.502
0.881 0.787 0.519
0.825 0.84 0.346
0.789 0.947 0.708
0.871 0.827 0.369
0.743 0.933 0.551
0.815 0.867 0.34
0.797 0.92 0.59
0.857 0.84 0.653
0.841 0.84 0.339
0.806 0.893 0.427
0.75 0.907 0.623
0.803 0.947 0.5
0.869 0.813 0.653
0.754 0.92 0.539
0.836 0.893 0.402
0.818 0.88 0.535
0.877 0.867 0.727
0.797 0.92 0.361
0.806 0.827 0.348
0.812 0.853 0.566
0.824 0.907 0.515
0.778 0.96 0.627
0.788 0.88 0.387
0.809 0.907 0.424
0.852 0.813 0.335
0.848 0.88 0.587
0.864 0.787 0.522
0.867 0.8 0.325
0.848 0.88 0.523
0.806 0.893 0.37
0.867 0.8 0.382
0.786 0.933 0.452
0.857 0.84 0.735
0.844 0.853 0.642
0.855 0.827 0.447
0.768 0.92 0.737
0.831 0.867 0.699
0.8 0.933 0.435
0.797 0.92 0.681
0.857 0.84 0.657
0.871 0.827 0.363
0.836 0.813 0.755
0.85 0.8 0.408
0.788 0.88 0.687
0.833 0.8 0.331
0.841 0.84 0.399
0.803 0.88 0.298
0.791 0.893 0.434
0.871 0.827 0.379
0.821 0.893 0.592
0.824 0.907 0.477
0.785 0.867 0.401
0.885 0.813 0.594
0.757 0.933 0.527
0.846 0.867 0.428
0.803 0.813 0.412
0.846 0.867 0.33
0.841 0.84 0.401
0.887 0.827 0.663
0.826 0.92 0.375
0.761 0.893 0.429
0.776 0.893 0.414
0.887 0.827 0.473
0.815 0.867 0.329
0.765 0.907 0.415
0.775 0.947 0.568
0.8 0.867 0.607
0.735 0.907 0.608
0.75 0.907 0.401
0.859 0.853 0.526
0.846 0.867 0.538
0.833 0.88 0.56
0.824 0.907 0.562
0.871 0.827 0.489
0.826 0.92 0.618
0.852 0.813 0.418
0.812 0.853 0.41
0.797 0.92 0.545
0.768 0.92 0.487
0.85 0.8 0.3
0.768 0.92 0.566
0.85 0.8 0.793
0.841 0.84 0.499
0.885 0.813 0.394
0.788 0.88 0.461
0.833 0.88 0.331
0.815 0.867 0.548
0.869 0.813 0.633
0.879 0.773 0.3
0.846 0.867 0.657
0.873 0.84 0.345
0.859 0.853 0.359
0.895 0.76 0.743
0.812 0.92 0.435
0.82 0.813 0.291
0.754 0.92 0.633
0.815 0.867 0.481
0.883 0.8 0.614
0.879 0.773 0.295
0.839 0.827 0.24
0.812 0.92 0.603
0.869 0.813 0.369
0.855 0.827 0.5
0.844 0.853 0.621
0.841 0.84 0.393
0.806 0.893 0.445
0.814 0.933 0.633
0.844 0.853 0.397
0.864 0.88 0.456
0.855 0.827 0.488
0.839 0.827 0.467
0.743 0.933 0.671
0.788 0.88 0.377
0.803 0.947 0.611
0.879 0.773 0.381
0.881 0.787 0.35
0.783 0.92 0.395
0.85 0.8 0.49
0.803 0.947 0.709
0.869 0.813 0.277
0.803 0.813 0.303
0.836 0.893 0.643
0.824 0.907 0.476
0.797 0.92 0.328
0.881 0.787 0.237
0.836 0.893 0.386
0.855 0.827 0.825
0.806 0.893 0.556
0.746 0.947 0.461
0.803 0.947 0.496
0.779 0.907 0.56
0.836 0.813 0.537
0.859 0.853 0.8
0.761 0.947 0.585
0.879 0.773 0.497
0.881 0.787 0.373
0.794 0.907 0.644
0.828 0.853 0.544
0.871 0.827 0.263
0.768 0.92 0.733
0.788 0.88 0.621
0.821 0.893 0.286
0.809 0.907 0.664
0.833 0.88 0.682
0.806 0.893 0.453
0.85 0.8 0.498
0.864 0.88 0.696
0.788 0.88 0.642
0.875 0.853 0.468
0.821 0.893 0.421
0.826 0.92 0.497
0.867 0.8 0.678
0.828 0.853 0.557
0.848 0.88 0.312
0.75 0.96 0.78
0.881 0.787 0.472
0.841 0.92 0.494
0.869 0.813 0.576
0.8 0.867 0.582
0.789 0.947 0.426
0.743 0.933 0.521
0.768 0.92 0.304
0.869 0.813 0.671
0.833 0.88 0.354
0.815 0.867 0.166
0.831 0.867 0.402
0.786 0.933 0.635
0.74 0.973 0.767
0.794 0.907 0.237
0.831 0.867 0.285
0.825 0.84 0.482
0.795 0.973 0.567
0.848 0.88 0.349
0.788 0.88 0.451
0.779 0.907 0.471
0.855 0.827 0.472
0.857 0.84 0.638
0.841 0.84 0.479
0.831 0.867 0.258
0.844 0.853 0.395
0.825 0.84 0.324
0.825 0.84 0.443
0.758 0.88 0.372
0.838 0.907 0.891
0.851 0.893 0.629
0.846 0.867 0.668
0.871 0.827 0.597
0.867 0.8 0.42
0.786 0.933 0.554
0.815 0.867 0.551
0.746 0.893 0.522
0.883 0.8 0.532
0.833 0.88 0.446
0.825 0.84 0.406
0.883 0.8 0.572
0.818 0.88 0.699
0.8 0.867 0.391
0.855 0.827 0.543
0.735 0.907 0.36
0.879 0.773 0.393
0.871 0.827 0.321
0.881 0.787 0.33
0.859 0.853 0.558
0.768 0.92 0.74
0.791 0.893 0.599
0.821 0.893 0.557
0.803 0.947 0.565
0.789 0.947 0.876
0.812 0.92 0.574
0.846 0.867 0.611
0.829 0.933 0.823
0.883 0.8 0.285
0.757 0.933 0.533
0.714 0.933 0.607
0.839 0.827 0.366
0.841 0.84 0.323
0.817 0.947 0.739
0.839 0.827 0.35
0.778 0.96 0.58
0.869 0.813 0.377
0.839 0.827 0.471
0.869 0.813 0.446
0.867 0.8 0.456
0.873 0.84 0.832
0.867 0.8 0.389
0.867 0.8 0.667
0.765 0.907 0.575
0.836 0.893 0.494
0.825 0.84 0.703
0.794 0.84 0.4
0.839 0.827 0.399
0.794 0.907 0.371
0.825 0.84 0.283
0.848 0.88 0.592
0.75 0.96 0.524
0.768 0.92 0.638
0.883 0.8 0.585
0.8 0.933 0.284
0.797 0.92 0.549
0.761 0.947 0.465
0.789 0.947 0.733
0.797 0.92 0.438
0.851 0.893 0.293
0.761 0.947 0.445
0.812 0.92 0.333
0.848 0.88 0.254
0.879 0.773 0.53
0.829 0.933 0.456
0.783 0.92 0.333
0.773 0.88 0.419
0.852 0.813 0.652
0.843 0.933 0.566
0.855 0.827 0.391
0.836 0.893 0.504
0.871 0.827 0.552
0.788 0.88 0.485
0.8 0.867 0.421
0.791 0.893 0.461
0.879 0.773 0.378
0.794 0.907 0.578
0.846 0.867 0.524
0.8 0.933 0.62
0.806 0.893 0.489
0.797 0.92 0.423
0.783 0.92 0.608
0.743 0.933 0.767
0.838 0.907 0.799
0.792 0.96 0.829
0.829 0.933 0.402
0.887 0.827 0.437
0.791 0.893 0.407
0.855 0.827 0.55
0.779 0.907 0.472
0.831 0.867 0.973
0.825 0.84 0.607
0.818 0.88 0.539
0.77 0.987 0.638
0.862 0.867 0.662
0.841 0.84 0.459
0.859 0.853 0.592
0.803 0.88 0.541
0.852 0.813 0.428
0.857 0.84 0.45
0.824 0.907 0.304
0.814 0.933 0.513
0.826 0.92 0.965
0.825 0.84 0.664
0.871 0.827 0.324
0.803 0.88 0.471
0.797 0.92 0.475
0.867 0.8 0.594
0.797 0.853 0.547
0.786 0.933 0.722
0.881 0.787 0.336
0.821 0.893 0.634
0.812 0.92 0.62
0.812 0.92 0.603
0.898 0.787 0.778
0.794 0.907 0.566
0.786 0.933 0.364
0.812 0.853 0.274
0.841 0.92 0.334
0.857 0.84 0.421
0.867 0.8 0.325
0.85 0.8 0.368
0.714 0.933 0.498
0.833 0.88 0.52
0.794 0.907 0.363
0.829 0.933 0.393
0.881 0.787 0.354
0.873 0.84 0.348
0.836 0.893 0.426
0.836 0.813 0.452
0.803 0.88 0.384
0.836 0.893 0.625
0.828 0.853 0.604
0.871 0.827 0.467
0.855 0.827 0.644
0.803 0.88 0.612
0.855 0.827 0.374
0.781 0.973 0.454
0.786 0.933 0.359
0.815 0.867 0.345
0.791 0.893 0.39
0.806 0.893 0.636
0.873 0.84 0.39
0.775 0.947 0.514
0.794 0.907 0.657
0.797 0.92 0.504
0.825 0.84 0.56
0.867 0.8 0.238
0.862 0.867 0.578
0.739 0.92 0.629
0.864 0.787 0.325
0.818 0.88 0.397
0.757 0.933 0.581
0.867 0.8 0.328
0.846 0.867 0.542
0.846 0.867 0.693
0.825 0.84 0.388
0.838 0.907 0.457
0.841 0.84 0.769
0.869 0.813 0.534
0.846 0.867 0.413
0.864 0.88 0.723
0.855 0.827 0.329
0.891 0.853 0.537
0.869 0.813 0.563
0.806 0.893 0.428
0.869 0.813 0.461
0.812 0.853 0.358
0.803 0.88 0.385
0.826 0.92 0.65
0.776 0.893 0.581
0.809 0.907 0.384
0.855 0.827 0.35
0.825 0.84 0.35
0.791 0.893 0.653
0.765 0.907 0.343
0.867 0.8 0.343
0.778 0.96 0.536
0.8 0.867 0.346
0.829 0.933 0.683
0.833 0.88 0.559
0.871 0.827 0.675
0.757 0.987 0.836
0.824 0.907 0.516
0.855 0.827 0.36
0.754 0.92 0.667
0.881 0.787 0.338
0.831 0.867 0.678
0.806 0.893 0.448
0.812 0.853 0.302
0.794 0.907 0.466
0.794 0.907 0.442
0.869 0.813 0.681
0.841 0.84 0.5
0.846 0.867 0.594
0.836 0.813 0.347
0.797 0.92 0.56
0.846 0.867 0.395
0.809 0.907 0.572
0.786 0.933 0.428
0.789 0.947 0.505
0.85 0.8 0.525
0.879 0.773 0.457
0.825 0.84 0.499
0.836 0.893 0.568
0.879 0.773 0.48
0.815 0.867 0.567
0.806 0.893 0.487
0.841 0.84 0.429
0.844 0.853 0.395
0.848 0.88 0.251
0.852 0.813 0.549
0.761 0.947 0.486
0.866 0.893 0.563
0.754 0.92 0.553
0.783 0.92 0.568
0.788 0.88 0.57
0.803 0.88 0.508
0.855 0.827 0.376
0.815 0.867 0.274
0.806 0.893 0.239
0.791 0.893 0.607
0.797 0.92 0.531
0.743 0.933 0.692
0.825 0.84 0.32
0.775 0.947 0.483
0.761 0.893 0.586
0.746 0.947 0.419
0.844 0.853 0.374
0.809 0.907 0.447
0.867 0.8 0.407
0.8 0.867 0.332
0.824 0.907 0.489
0.818 0.88 0.338
0.844 0.853 0.746
0.783 0.92 0.436
0.809 0.907 0.563
0.879 0.773 0.588
0.797 0.92 0.579
0.852 0.813 0.322
0.844 0.853 0.331
0.85 0.8 0.46
0.778 0.96 0.649
0.779 0.907 0.557
0.826 0.92 0.503
0.792 0.96 0.681
0.864 0.88 0.383
0.867 0.8 0.452
0.806 0.893 0.464
0.824 0.907 0.268
0.848 0.88 0.288
0.873 0.84 0.461
0.871 0.827 0.5
0.771 0.933 0.476
0.809 0.907 0.463
0.848 0.88 0.222
0.867 0.8 0.271
0.809 0.907 0.379
0.812 0.853 0.185
0.781 0.973 0.584
0.831 0.867 0.748
0.883 0.8 0.5
0.776 0.893 0.438
0.848 0.88 0.271
0.846 0.867 0.792
0.852 0.813 0.538
0.855 0.827 0.544
0.775 0.947 0.488
0.867 0.8 0.195
0.889 0.84 0.475
0.859 0.853 0.657
0.8 0.933 0.555
0.8 0.933 0.57
0.879 0.773 0.431
0.836 0.813 0.508
0.797 0.92 0.485
0.857 0.84 0.594
0.869 0.813 0.454
0.869 0.813 0.531
0.824 0.907 0.537
0.812 0.853 0.69
0.829 0.933 0.826
0.862 0.867 0.496
0.875 0.853 0.717
0.791 0.893 0.498
0.768 0.92 0.57
0.797 0.92 0.441
0.764 0.96 0.596
0.75 0.96 0.566
0.791 0.893 0.366
0.873 0.84 0.306
0.825 0.84 0.417
0.783 0.92 0.637
0.817 0.947 0.801
0.883 0.8 0.665
0.869 0.813 0.387
0.806 0.893 0.641
0.891 0.853 0.477
0.841 0.84 0.718
0.776 0.893 0.536
0.821 0.893 0.615
0.789 0.947 0.556
0.881 0.787 0.302
0.844 0.853 0.466
0.818 0.88 0.638
0.852 0.813 0.616
0.85 0.8 0.44
0.8 0.867 0.49
0.797 0.92 0.539
0.877 0.867 0.564
0.821 0.893 0.484
0.855 0.827 0.426
0.869 0.813 0.463
0.814 0.933 0.475
0.839 0.827 0.465
0.838 0.907 0.833
0.794 0.907 0.483
0.788 0.88 0.515
0.824 0.907 0.394
0.797 0.92 0.569
0.776 0.893 0.558
0.881 0.787 0.479
0.833 0.88 0.57
0.867 0.8 0.315
0.789 0.947 0.89
0.768 0.92 0.334
0.821 0.893 0.702
0.809 0.907 0.58
0.855 0.827 0.362
0.836 0.893 0.526
0.783 0.92 0.332
0.806 0.827 0.389
0.855 0.827 0.678
0.831 0.947 0.459
0.779 0.907 0.268
0.818 0.88 0.324
0.867 0.8 0.328
0.828 0.853 0.499
0.806 0.96 0.45
0.786 0.933 0.803
0.794 0.907 0.308
0.771 0.933 0.31
0.852 0.813 0.581
0.85 0.8 0.541
0.841 0.84 0.592
0.781 0.973 0.764
0.836 0.813 0.475
0.852 0.813 0.471
0.768 0.92 0.315
0.815 0.867 0.42
0.869 0.813 0.553
0.791 0.893 0.243
0.879 0.773 0.491
0.833 0.88 0.528
0.806 0.893 0.442
0.824 0.907 0.68
0.821 0.893 0.472
0.797 0.92 0.618
0.857 0.84 0.425
0.879 0.773 0.525
0.833 0.88 0.299
0.871 0.827 0.475
0.852 0.813 0.345
0.862 0.867 0.638
0.848 0.88 0.472
0.791 0.893 0.494
0.833 0.88 0.577
0.803 0.88 0.519
0.867 0.8 0.394
0.828 0.853 0.409
0.838 0.907 0.604
0.786 0.933 0.522
0.887 0.827 0.576
0.836 0.813 0.32
0.773 0.88 0.347
0.739 0.92 0.514
0.809 0.907 0.325
0.776 0.893 0.383
0.851 0.893 0.613
0.867 0.8 0.176
0.851 0.893 0.525
0.855 0.827 0.473
0.746 0.947 0.61
0.875 0.853 0.434
0.8 0.933 0.507
0.754 0.92 0.429
0.825 0.84 0.271
0.75 0.96 0.628
0.867 0.8 0.285
0.873 0.84 0.712
0.844 0.853 0.505
0.765 0.907 0.597
0.841 0.84 0.358
0.791 0.893 0.657
0.881 0.787 0.229
0.824 0.907 0.298
0.885 0.813 0.496
0.791 0.893 0.367
0.873 0.84 0.464
0.867 0.8 0.353
0.866 0.893 0.575
0.812 0.92 0.696
0.814 0.933 0.693
0.814 0.933 0.51
0.846 0.867 0.624
0.833 0.88 0.534
0.754 0.92 0.529
0.789 0.947 0.568
0.847 0.787 0.409
0.833 0.88 0.392
0.862 0.867 0.639
0.8 0.867 0.485
0.851 0.893 0.775
0.852 0.813 0.672
0.839 0.827 0.302
0.757 0.933 0.54
0.776 0.893 0.578
0.867 0.8 0.743
0.825 0.84 0.42
0.828 0.853 0.757
0.881 0.787 0.456
0.841 0.84 0.456
0.806 0.893 0.534
0.846 0.867 0.482
0.754 0.92 0.402
0.716 0.987 0.68
0.859 0.853 0.406
0.791 0.893 0.31
0.818 0.88 0.371
0.857 0.84 0.401
0.855 0.827 0.496
0.797 0.92 0.493
0.803 0.88 0.569
0.814 0.933 0.429
0.867 0.8 0.4
0.844 0.853 0.705
0.867 0.8 0.482
0.812 0.92 0.488
0.803 0.88 0.46
0.867 0.8 0.518
0.824 0.907 0.65
0.875 0.853 0.316
0.757 0.933 0.43
0.839 0.827 0.435
0.797 0.853 0.418
0.862 0.867 0.33
0.844 0.853 0.5
0.786 0.933 0.419
0.791 0.893 0.563
0.803 0.947 0.669
0.879 0.773 0.562
0.871 0.827 0.498
0.867 0.8 0.465
0.852 0.813 0.311
0.85 0.8 0.479
0.823 0.827 0.297
0.881 0.787 0.41
0.765 0.907 0.47
0.815 0.867 0.232
0.818 0.88 0.332
0.871 0.827 0.568
0.786 0.933 0.623
0.821 0.893 0.347
0.771 0.933 0.464
0.831 0.867 0.487
0.867 0.8 0.408
0.873 0.84 0.299
0.803 0.88 0.557
0.775 0.947 0.579
0.871 0.827 0.512
0.825 0.84 0.309
0.855 0.827 0.481
0.839 0.827 0.351
0.867 0.8 0.319
0.815 0.867 0.616
0.836 0.893 0.313
0.765 0.907 0.498
0.864 0.787 0.492
0.794 0.907 0.628
0.864 0.787 0.551
0.788 0.88 0.528
0.814 0.933 0.516
0.809 0.907 0.435
0.803 0.88 0.535
0.857 0.84 0.519
0.852 0.813 0.643
0.867 0.8 0.544
0.812 0.92 0.673
0.852 0.813 0.642
0.841 0.84 0.427
0.85 0.8 0.158
0.869 0.813 0.552
0.803 0.88 0.52
0.873 0.84 0.352
0.869 0.813 0.39
0.857 0.84 0.698
0.871 0.827 0.615
0.803 0.947 0.393
0.848 0.88 0.414
0.848 0.88 0.333
0.754 0.92 0.478
0.852 0.813 0.294
0.852 0.813 0.461
0.848 0.88 0.393
0.794 0.907 0.256
0.826 0.92 0.395
0.783 0.92 0.765
0.848 0.88 0.749
0.833 0.88 0.469
0.803 0.947 0.611
0.776 0.893 0.424
0.879 0.773 0.508
0.783 0.92 0.672
0.855 0.827 0.578
0.773 0.88 0.354
0.754 0.92 0.53
0.85 0.8 0.507
0.857 0.84 0.489
0.867 0.8 0.71
0.846 0.867 0.564
0.776 0.893 0.499
0.786 0.933 0.754
0.841 0.92 0.501
0.765 0.907 0.522
0.831 0.867 0.406
0.754 0.92 0.621
0.765 0.907 0.3
0.797 0.92 0.536
0.825 0.84 0.444
0.783 0.92 0.505
0.85 0.8 0.367
0.853 0.907 0.695
0.824 0.907 0.318
0.885 0.813 0.66
0.771 0.933 0.879
0.838 0.907 0.494
0.791 0.893 0.523
0.783 0.92 0.503
0.768 0.92 0.399
0.85 0.8 0.449
0.783 0.92 0.478
0.85 0.8 0.512
0.879 0.773 0.488
0.746 0.947 0.448
0.771 0.933 0.517
0.828 0.853 0.406
0.839 0.827 0.324
0.844 0.853 0.518
0.867 0.8 0.635
0.85 0.8 0.256
0.824 0.907 0.638
0.844 0.853 0.432
0.791 0.893 0.624
0.757 0.933 0.422
0.833 0.88 0.694
0.828 0.853 0.411
0.806 0.893 0.381
0.828 0.853 0.326
0.864 0.787 0.445
0.867 0.8 0.311
0.809 0.907 0.655
0.869 0.813 0.62
0.841 0.84 0.381
0.869 0.813 0.441
0.895 0.76 0.361
0.818 0.88 0.407
0.721 0.907 0.594
0.754 0.92 0.481
0.862 0.867 0.413
0.85 0.8 0.439
0.867 0.8 0.453
0.776 0.893 0.473
0.794 0.907 0.443
0.873 0.84 0.488
0.833 0.88 0.275
0.836 0.893 0.797
0.862 0.867 0.707
0.831 0.867 0.545
0.789 0.947 0.617
0.735 0.907 0.631
0.815 0.867 0.382
0.859 0.853 0.686
0.852 0.813 0.339
0.855 0.827 0.221
0.803 0.947 0.601
0.848 0.88 0.391
0.786 0.933 0.567
0.881 0.787 0.649
0.867 0.8 0.441
0.831 0.867 0.396
0.812 0.92 0.814
0.757 0.933 0.791
0.809 0.907 0.676
0.851 0.893 0.357

